Efficient tensor network simulation of multi-emitter non-Markovian systems

We present a numerical method to simulate a system of multiple emitters coupled to a non-interacting bath, in any parameter regime. Our method relies on a Block Lanczos transformation that maps the whole system onto a strip geometry, whose width is given by the number of emitters. Utilizing the spatial symmetries of the problem and identifying the relevant range of energies of the bath we achieve a more efficient simulation, which we perform using tensor network techniques. As a demonstration, we study the collective emission from multiple emitters coupled to a square lattice of bosons and observe how the departure from Markovianity as coupling strength and emitter number is increased prevents collective radiation. We also simulate the dynamic preparation of an excitation in a bound state from a multi-excitation initial state. Our work opens new possibilities for the systematic exploration of non-Markovian effects in the dynamics and equilibrium properties of multi-emitter systems. Furthermore, it can easily be extended to other setups, including finite bath temperature or impurities coupled to fermionic environments.

==> data_boundstate.txt <==
data_1,data_2,data_3,data_4,data_5
t,F(t)_Phi+,C(t)/C(0)_Phi+,F(t)_Phi-,C(t)/C(0)_Phi-
0.7,6.65089e-05,0.99982,0.000115787,0.99991
1.4,0.000265556,0.9992833,0.00046242,0.99964
2.1,0.000595673,0.99839,0.00103773,0.9991933
2.8,0.00105441,0.99715,0.00183816,0.9985667
3.5,0.00163836,0.9955667,0.00285878,0.9977733
4.2,0.00234322,0.99365,0.00409337,0.99681
4.9,0.00316386,0.99141,0.00553452,0.9956833
5.6,0.00409433,0.98886,0.00717367,0.9944033
6.3,0.00512804,0.9860133,0.00900129,0.9929733
7,0.00625775,0.98289,0.0110069,0.9914
7.7,0.00747574,0.9795,0.0131794,0.9896967
8.4,0.00877384,0.9758667,0.0155069,0.98787
9.1,0.0101436,0.9720033,0.0179772,0.9859267
9.8,0.0115764,0.96793,0.0205775,0.98388
10.5,0.0130633,0.96367,0.0232951,0.98174
11.2,0.0145957,0.95924,0.0261171,0.9795133
11.9,0.0161649,0.9546567,0.0290306,0.97721
12.6,0.0177622,0.9499433,0.0320231,0.9748433
13.3,0.0193796,0.94512,0.0350823,0.97242
14,0.0210092,0.9402,0.0381963,0.96995
14.7,0.0226434,0.9352033,0.041354,0.9674433
15.4,0.0242754,0.93015,0.0445445,0.9649067
16.1,0.0258988,0.9250467,0.0477581,0.96235
16.8,0.0275076,0.9199167,0.0509855,0.9597833
17.5,0.0290968,0.91477,0.0542185,0.9572067
18.2,0.0306617,0.9096167,0.0574497,0.9546333
18.9,0.0321985,0.9044667,0.0606724,0.9520633
19.6,0.0337041,0.8993333,0.0638812,0.9495033
20.3,0.0351758,0.89422,0.0670714,0.9469567
21,0.0366118,0.8891333,0.0702391,0.9444267
21.7,0.0380108,0.8840833,0.0733814,0.94192
22.4,0.0393723,0.8790667,0.0764964,0.9394333
23.1,0.0406962,0.87409,0.0795827,0.9369667
23.8,0.041983,0.8691533,0.08264,0.9345233
24.5,0.0432337,0.8642567,0.0856685,0.9321033
25.2,0.0444498,0.8594,0.0886689,0.9297067
25.9,0.0456331,0.85458,0.0916428,0.9273267
26.6,0.0467858,0.8497933,0.0945921,0.9249667
27.3,0.0479104,0.8450367,0.0975191,0.9226233
28,0.0490095,0.8403067,0.100426,0.92029
28.7,0.050086,0.8356,0.103317,0.91797
29.4,0.0511428,0.8309133,0.106194,0.9156567
30.1,0.052183,0.8262367,0.109061,0.91335
30.8,0.0532095,0.8215667,0.111921,0.91104
31.5,0.0542252,0.8169,0.114776,0.90873
32.2,0.055233,0.81223,0.117631,0.9064167
32.9,0.0562354,0.8075567,0.120488,0.9040933
33.6,0.057235,0.80287,0.12335,0.9017567
34.3,0.0582339,0.7981667,0.12622,0.89941
35,0.0592341,0.7934467,0.129099,0.8970467
35.7,0.0602373,0.7887067,0.131989,0.8946633
36.4,0.0612447,0.78394,0.134891,0.8922633
37.1,0.0622574,0.77915,0.137808,0.88984
37.8,0.0632762,0.7743333,0.140739,0.8873967
38.5,0.0643015,0.76949,0.143685,0.88493
39.2,0.0653332,0.76462,0.146646,0.8824433
39.9,0.0663712,0.7597233,0.149621,0.8799333
40.6,0.0674151,0.7548033,0.15261,0.8774
41.3,0.068464,0.74986,0.155611,0.87485
42,0.0695169,0.7448967,0.158623,0.87228
42.7,0.0705727,0.7399167,0.161644,0.8696933
43.4,0.07163,0.73492,0.164673,0.86709
44.1,0.0726873,0.7299133,0.167707,0.8644733
44.8,0.073743,0.7249,0.170744,0.8618433
45.5,0.0747954,0.7198833,0.173782,0.8592067
46.2,0.0758429,0.7148667,0.176819,0.8565633
46.9,0.0768836,0.7098533,0.179852,0.8539133
47.6,0.077916,0.70485,0.182879,0.8512633
48.3,0.0789385,0.69986,0.185897,0.8486133
49,0.0799496,0.6948833,0.188905,0.8459667
49.7,0.0809479,0.6899267,0.1919,0.8433233
50.4,0.0819322,0.6849933,0.194881,0.84069
51.1,0.0829014,0.6800833,0.197846,0.8380633
51.8,0.0838546,0.6752033,0.200794,0.8354433
52.5,0.0847912,0.67035,0.203723,0.83284
53.2,0.0857106,0.66553,0.206633,0.8302467
53.9,0.0866125,0.66074,0.209522,0.8276667
54.6,0.0874969,0.6559867,0.212391,0.8251
55.3,0.0883639,0.6512633,0.21524,0.8225467
56,0.0892136,0.6465733,0.218068,0.82001
56.7,0.0900467,0.64192,0.220875,0.8174833
57.4,0.0908636,0.6372967,0.223663,0.8149733
58.1,0.0916653,0.6327033,0.226433,0.8124733
58.8,0.0924525,0.62814,0.229184,0.8099867
59.5,0.0932263,0.6236067,0.231918,0.80751
60.2,0.0939878,0.6191,0.234636,0.8050433
60.9,0.0947382,0.6146167,0.23734,0.8025833
61.6,0.0954787,0.6101567,0.24003,0.80013
62.3,0.0962104,0.6057133,0.242709,0.7976833
63,0.0969346,0.60129,0.245378,0.7952367
63.7,0.0976525,0.5968833,0.248037,0.7927933
64.4,0.0983653,0.59249,0.250689,0.7903533
65.1,0.0990739,0.58811,0.253334,0.78791
65.8,0.0997795,0.58374,0.255974,0.7854633
66.5,0.100483,0.5793767,0.258609,0.7830133
67.2,0.101185,0.57502,0.261242,0.7805633
67.9,0.101886,0.5706733,0.263871,0.7781033
68.6,0.102587,0.5663267,0.266499,0.77564
69.3,0.103287,0.56199,0.269125,0.77317
70,0.103989,0.5576533,0.27175,0.77069
70.7,0.10469,0.5533233,0.274373,0.7682067
71.4,0.105392,0.5489967,0.276995,0.7657167
72.1,0.106095,0.5446767,0.279616,0.76322
72.8,0.106797,0.5403633,0.282234,0.7607167
73.5,0.107498,0.5360533,0.28485,0.7582067
74.2,0.108199,0.5317533,0.287463,0.7556933
74.9,0.108898,0.5274633,0.290072,0.7531767
75.6,0.109595,0.5231867,0.292676,0.75066
76.3,0.110289,0.51892,0.295274,0.74814
77,0.110979,0.5146667,0.297865,0.74562
77.7,0.111665,0.5104333,0.300448,0.7431
78.4,0.112345,0.5062167,0.303022,0.7405833
79.1,0.11302,0.50202,0.305586,0.73807
79.8,0.113687,0.4978433,0.308138,0.7355633
80.5,0.114347,0.4936933,0.310679,0.7330633
81.2,0.114999,0.4895667,0.313206,0.73057
81.9,0.115642,0.48547,0.315719,0.7280833
82.6,0.116275,0.4813967,0.318217,0.72561
83.3,0.116899,0.4773567,0.3207,0.7231467
84,0.117512,0.4733467,0.323167,0.7206933
84.7,0.118116,0.4693667,0.325617,0.7182533
85.4,0.118708,0.4654167,0.328051,0.7158267
86.1,0.119291,0.4615,0.330468,0.71341
86.8,0.119862,0.4576167,0.332867,0.71101
87.5,0.120424,0.4537633,0.33525,0.70862
88.2,0.120975,0.4499433,0.337616,0.7062433
88.9,0.121517,0.4461533,0.339965,0.70388
89.6,0.122049,0.4423933,0.342299,0.70153
90.3,0.122573,0.4386667,0.344617,0.69919
91,0.123088,0.4349667,0.34692,0.69686
91.7,0.123595,0.4312933,0.349208,0.69454
92.4,0.124096,0.42765,0.351484,0.69223
93.1,0.12459,0.42403,0.353746,0.68993
93.8,0.125078,0.4204333,0.355997,0.6876367
94.5,0.125561,0.4168633,0.358236,0.6853467
95.2,0.126039,0.41331,0.360465,0.6830667
95.9,0.126514,0.4097833,0.362685,0.6807867
96.6,0.126986,0.4062733,0.364895,0.6785133
97.3,0.127455,0.40278,0.367097,0.6762433
98,0.127922,0.3993067,0.369292,0.6739733
98.7,0.128387,0.39585,0.37148,0.6717067
99.4,0.12885,0.3924067,0.373661,0.66944
100.1,0.129313,0.38898,0.375836,0.6671733
100.8,0.129774,0.38557,0.378005,0.66491
101.5,0.130235,0.3821733,0.380169,0.6626433
102.2,0.130696,0.37879,0.382326,0.6603767
102.9,0.131155,0.3754233,0.384479,0.65811
103.6,0.131614,0.37207,0.386625,0.6558433
104.3,0.132072,0.36873,0.388766,0.65358
105,0.132529,0.36541,0.3909,0.6513133
105.7,0.132985,0.3621033,0.393028,0.64905
106.4,0.133438,0.3588133,0.395149,0.6467867
107.1,0.13389,0.35554,0.397263,0.64453
107.8,0.134339,0.3522867,0.399369,0.6422733
108.5,0.134786,0.3490533,0.401466,0.64002
109.2,0.135229,0.34584,0.403555,0.6377733
109.9,0.135668,0.3426467,0.405633,0.6355333
110.6,0.136104,0.3394767,0.407702,0.6332967
111.3,0.136534,0.33633,0.409759,0.63107
112,0.13696,0.3332057,0.411806,0.62885
112.7,0.13738,0.3301077,0.41384,0.62664
113.4,0.137794,0.3270353,0.415862,0.62444
114.1,0.138203,0.3239893,0.417871,0.62225
114.8,0.138605,0.3209707,0.419867,0.6200733
115.5,0.139001,0.3179793,0.42185,0.6179033
116.2,0.13939,0.315016,0.423819,0.6157467
116.9,0.139773,0.3120807,0.425774,0.6136033
117.6,0.140149,0.3091737,0.427715,0.6114733
118.3,0.140518,0.306295,0.429642,0.6093533
119,0.140881,0.3034443,0.431555,0.6072467
119.7,0.141238,0.3006217,0.433454,0.6051533
120.4,0.141588,0.2978263,0.43534,0.60307
121.1,0.141932,0.295058,0.437212,0.601
121.8,0.142271,0.292316,0.439071,0.59894
122.5,0.142605,0.2896,0.440918,0.59689
123.2,0.142933,0.286909,0.442753,0.5948533
123.9,0.143257,0.2842423,0.444576,0.5928233
124.6,0.143577,0.2815993,0.446388,0.5908033
125.3,0.143893,0.2789787,0.448189,0.58879
126,0.144206,0.2763803,0.44998,0.5867867
126.7,0.144515,0.2738027,0.451761,0.58479
127.4,0.144822,0.2712453,0.453533,0.5828
128.1,0.145127,0.2687073,0.455296,0.5808167
128.8,0.14543,0.2661883,0.45705,0.5788367
129.5,0.14573,0.263687,0.458797,0.57686
130.2,0.14603,0.261203,0.460537,0.57489
130.9,0.146328,0.2587363,0.462269,0.5729233
131.6,0.146626,0.2562857,0.463994,0.57096
132.3,0.146922,0.2538513,0.465712,0.569
133,0.147218,0.251433,0.467424,0.5670433
133.7,0.147513,0.24903,0.469129,0.56509
134.4,0.147807,0.246643,0.470828,0.5631367
135.1,0.1481,0.2442717,0.47252,0.56119
135.8,0.148392,0.241916,0.474206,0.5592467
136.5,0.148683,0.2395763,0.475885,0.5573033
137.2,0.148973,0.237253,0.477557,0.5553667
137.9,0.149261,0.2349467,0.479222,0.5534333
138.6,0.149548,0.232657,0.480879,0.5515067
139.3,0.149833,0.230385,0.482529,0.5495833
140,0.150116,0.2281313,0.48417,0.5476633
140.7,0.150396,0.2258957,0.485803,0.5457533
141.4,0.150674,0.2236793,0.487428,0.54385
142.1,0.150948,0.2214827,0.489043,0.5419533
142.8,0.15122,0.2193057,0.490649,0.5400633
143.5,0.151488,0.2171497,0.492245,0.5381833
144.2,0.151753,0.2150143,0.493831,0.5363133
144.9,0.152013,0.2129003,0.495407,0.5344533
145.6,0.15227,0.210808,0.496972,0.5326
146.3,0.152523,0.2087377,0.498526,0.53076
147,0.152771,0.2066897,0.500069,0.52893
147.7,0.153016,0.204664,0.501601,0.52711
148.4,0.153256,0.2026607,0.503122,0.5253
149.1,0.153491,0.2006797,0.504631,0.5235033
149.8,0.153723,0.198721,0.50613,0.5217167
150.5,0.15395,0.1967847,0.507616,0.5199433
151.2,0.154174,0.19487,0.509092,0.51818
151.9,0.154393,0.1929773,0.510557,0.5164267
152.6,0.154609,0.1911057,0.512011,0.5146867
153.3,0.154821,0.1892547,0.513454,0.5129533
154,0.15503,0.1874243,0.514887,0.5112333
154.7,0.155237,0.185614,0.516311,0.50952
155.4,0.15544,0.183823,0.517724,0.5078167
156.1,0.155641,0.1820507,0.519128,0.5061233
156.8,0.155839,0.1802963,0.520523,0.50444
157.5,0.156036,0.17856,0.521909,0.50276
158.2,0.15623,0.1768407,0.523286,0.50109
158.9,0.156424,0.1751377,0.524656,0.4994267
159.6,0.156616,0.173451,0.526018,0.49777
160.3,0.156807,0.1717793,0.527373,0.4961167
161,0.156997,0.170123,0.52872,0.49447
161.7,0.157186,0.168481,0.53006,0.49283
162.4,0.157375,0.166853,0.531394,0.4911933
163.1,0.157564,0.1652393,0.532721,0.4895633
163.8,0.157752,0.1636387,0.534042,0.4879333
164.5,0.157939,0.1620517,0.535357,0.4863133
165.2,0.158127,0.1604777,0.536665,0.4846933
165.9,0.158314,0.158917,0.537968,0.48308
166.6,0.1585,0.157369,0.539264,0.48147
167.3,0.158686,0.1558343,0.540554,0.4798633
168,0.158872,0.1543127,0.541838,0.47826
168.7,0.159057,0.1528043,0.543116,0.4766667
169.4,0.15924,0.151309,0.544387,0.4750733
170.1,0.159423,0.1498277,0.545651,0.4734867
170.8,0.159605,0.14836,0.546909,0.4719067
171.5,0.159785,0.1469063,0.54816,0.4703333
172.2,0.159964,0.145467,0.549404,0.4687633
172.9,0.160141,0.1440423,0.55064,0.4672033
173.6,0.160316,0.1426323,0.551869,0.46565
174.3,0.160489,0.1412373,0.553089,0.4641033
175,0.16066,0.139858,0.554302,0.4625633
175.7,0.160828,0.138494,0.555507,0.4610333
176.4,0.160994,0.1371457,0.556703,0.4595133
177.1,0.161157,0.1358133,0.557891,0.458
177.8,0.161318,0.134497,0.55907,0.4564967
178.5,0.161475,0.1331967,0.56024,0.4550033
179.2,0.16163,0.1319123,0.561401,0.45352
179.9,0.161782,0.1306443,0.562554,0.4520467
180.6,0.161931,0.1293923,0.563697,0.4505833
181.3,0.162077,0.1281563,0.564832,0.4491267
182,0.16222,0.126936,0.565957,0.4476833
182.7,0.16236,0.1257313,0.567074,0.4462467
183.4,0.162498,0.124542,0.568183,0.44482
184.1,0.162633,0.123368,0.569282,0.4434067
184.8,0.162766,0.1222087,0.570374,0.4419967
185.5,0.162896,0.121064,0.571457,0.4406
186.2,0.163024,0.1199337,0.572532,0.43921
186.9,0.16315,0.1188167,0.573599,0.4378267
187.6,0.163275,0.1177133,0.574659,0.4364533
188.3,0.163398,0.116623,0.575711,0.4350867
189,0.163519,0.1155453,0.576756,0.4337267
189.7,0.163639,0.1144797,0.577794,0.4323767
190.4,0.163758,0.113426,0.578826,0.43103
191.1,0.163876,0.1123837,0.579851,0.42969
191.8,0.163993,0.1113527,0.580869,0.4283533
192.5,0.164109,0.1103323,0.581882,0.4270267
193.2,0.164224,0.1093227,0.582889,0.4257
193.9,0.164339,0.108323,0.58389,0.4243833
194.6,0.164454,0.1073333,0.584885,0.4230667
195.3,0.164568,0.1063537,0.585875,0.4217567
196,0.164682,0.1053833,0.58686,0.42045
196.7,0.164796,0.1044227,0.587839,0.41915
197.4,0.164909,0.1034713,0.588814,0.4178533
198.1,0.165022,0.1025293,0.589782,0.41656
198.8,0.165135,0.1015967,0.590746,0.4152733
199.5,0.165248,0.1006733,0.591704,0.41399
200.2,0.16536,0.09975933,0.592657,0.41271
200.9,0.165471,0.09885467,0.593605,0.4114367
201.6,0.165582,0.09795967,0.594547,0.4101667
202.3,0.165693,0.097074,0.595484,0.4089033
203,0.165803,0.096198,0.596414,0.4076433
203.7,0.165911,0.095332,0.597339,0.4063933
204.4,0.166019,0.09447567,0.598258,0.4051467
205.1,0.166126,0.09362967,0.599171,0.4039067
205.8,0.166232,0.09279367,0.600078,0.4026733
206.5,0.166336,0.091968,0.600978,0.4014467
207.2,0.16644,0.091153,0.601872,0.40023
207.9,0.166541,0.09034833,0.602759,0.3990167
208.6,0.166641,0.089554,0.60364,0.3978133
209.3,0.16674,0.08877067,0.604514,0.39662
210,0.166837,0.08799767,0.605381,0.39543
210.7,0.166932,0.08723533,0.606241,0.39425
211.4,0.167025,0.086484,0.607094,0.39308
212.1,0.167117,0.085743,0.60794,0.3919167
212.8,0.167207,0.08501233,0.60878,0.39076
213.5,0.167296,0.08429233,0.609612,0.3896133
214.2,0.167382,0.08358267,0.610438,0.3884767
214.9,0.167467,0.082883,0.611257,0.3873433
215.6,0.167551,0.08219333,0.612069,0.38622
216.3,0.167633,0.08151333,0.612875,0.3851067
217,0.167714,0.08084267,0.613674,0.3839967
217.7,0.167793,0.08018167,0.614467,0.3828967
218.4,0.167871,0.07952933,0.615254,0.3818033
219.1,0.167948,0.078886,0.616034,0.3807167
219.8,0.168024,0.078251,0.616809,0.3796333
220.5,0.168099,0.07762433,0.617579,0.37856
221.2,0.168173,0.077006,0.618342,0.37749
221.9,0.168246,0.076395,0.6191,0.3764267
222.6,0.168319,0.07579167,0.619853,0.37537
223.3,0.168391,0.07519533,0.620601,0.3743167
224,0.168462,0.074606,0.621344,0.3732667
224.7,0.168533,0.07402367,0.622083,0.3722233
225.4,0.168604,0.073448,0.622816,0.3711833
226.1,0.168674,0.07287867,0.623545,0.3701467
226.8,0.168744,0.072316,0.62427,0.3691167
227.5,0.168814,0.071759,0.62499,0.36809
228.2,0.168883,0.07120833,0.625705,0.3670667
228.9,0.168952,0.07066367,0.626417,0.3660467
229.6,0.169021,0.070125,0.627124,0.36503
230.3,0.16909,0.069592,0.627827,0.36402
231,0.169158,0.069065,0.628525,0.3630133
231.7,0.169225,0.068544,0.62922,0.36201
232.4,0.169292,0.068029,0.62991,0.36101
233.1,0.169359,0.06752,0.630595,0.3600133
233.8,0.169425,0.06701667,0.631277,0.3590233
234.5,0.169491,0.06651967,0.631953,0.35804
235.2,0.169555,0.06602833,0.632626,0.35706
235.9,0.169619,0.06554367,0.633293,0.3560833
236.6,0.169682,0.065065,0.633956,0.3551133
237.3,0.169745,0.06459267,0.634614,0.35415
238,0.169806,0.06412667,0.635267,0.35319
238.7,0.169867,0.063667,0.635915,0.35224
239.4,0.169926,0.063214,0.636558,0.3512933
240.1,0.169985,0.06276733,0.637197,0.3503533
240.8,0.170042,0.062327,0.637829,0.34942
241.5,0.170098,0.06189333,0.638457,0.3484933
242.2,0.170154,0.06146633,0.63908,0.34757
242.9,0.170208,0.06104567,0.639697,0.3466567
243.6,0.170261,0.06063133,0.640309,0.34575
244.3,0.170313,0.06022333,0.640916,0.34485
245,0.170364,0.059822,0.641518,0.3439567
245.7,0.170415,0.05942633,0.642114,0.3430667
246.4,0.170464,0.05903733,0.642705,0.3421867
247.1,0.170513,0.058654,0.643292,0.3413133
247.8,0.17056,0.05827633,0.643873,0.3404433
248.5,0.170608,0.05790467,0.644449,0.33958
249.2,0.170654,0.05753867,0.645021,0.3387233
249.9,0.1707,0.05717767,0.645587,0.3378733
250.6,0.170745,0.05682233,0.646149,0.3370267
251.3,0.17079,0.05647167,0.646707,0.3361867
252,0.170835,0.05612633,0.64726,0.33535
252.7,0.170879,0.05578567,0.647808,0.33452
253.4,0.170923,0.05544933,0.648353,0.3336933
254.1,0.170967,0.05511767,0.648893,0.3328727
254.8,0.17101,0.05479033,0.649429,0.332055
255.5,0.171054,0.054467,0.649962,0.3312413
256.2,0.171097,0.054148,0.65049,0.3304313
256.9,0.17114,0.05383267,0.651015,0.329625
257.6,0.171183,0.053521,0.651537,0.3288223
258.3,0.171226,0.05321333,0.652055,0.328023
259,0.171269,0.052909,0.652569,0.3272273
259.7,0.171312,0.05260833,0.65308,0.3264347
260.4,0.171355,0.052311,0.653587,0.3256453
261.1,0.171397,0.05201733,0.654091,0.3248593
261.8,0.17144,0.051727,0.654592,0.3240767
262.5,0.171482,0.05144,0.65509,0.3232973
263.2,0.171524,0.05115633,0.655584,0.3225213
263.9,0.171566,0.050876,0.656075,0.321749
264.6,0.171607,0.050599,0.656562,0.32098
265.3,0.171648,0.05032567,0.657046,0.320215
266,0.171689,0.05005567,0.657527,0.3194537
266.7,0.171729,0.04978933,0.658004,0.3186967
267.4,0.171768,0.049526,0.658478,0.3179437
268.1,0.171807,0.04926667,0.658948,0.3171947
268.8,0.171846,0.04901067,0.659415,0.3164503
269.5,0.171883,0.04875833,0.659878,0.3157107
270.2,0.17192,0.04850967,0.660337,0.3149757
270.9,0.171956,0.04826467,0.660793,0.3142457
271.6,0.171992,0.04802333,0.661245,0.3135203
272.3,0.172027,0.04778567,0.661693,0.3128003
273,0.172061,0.04755167,0.662137,0.3120853
273.7,0.172094,0.04732133,0.662578,0.3113753
274.4,0.172126,0.04709467,0.663014,0.3106707
275.1,0.172158,0.04687167,0.663447,0.3099713
275.8,0.172189,0.04665233,0.663876,0.309277
276.5,0.172219,0.04643633,0.664301,0.3085883
277.2,0.172249,0.046224,0.664722,0.3079043
277.9,0.172278,0.046015,0.665139,0.3072257
278.6,0.172306,0.04580967,0.665552,0.306552
279.3,0.172334,0.04560733,0.665962,0.305883
280,0.172361,0.045408,0.666368,0.305219
280.7,0.172388,0.045212,0.66677,0.3045593
281.4,0.172415,0.045019,0.667168,0.3039043
282.1,0.172441,0.044829,0.667564,0.3032537
282.8,0.172467,0.04464167,0.667955,0.302607
283.5,0.172492,0.044457,0.668343,0.3019647
284.2,0.172517,0.044275,0.668728,0.3013257
284.9,0.172543,0.04409567,0.66911,0.3006907
285.6,0.172568,0.04391867,0.669488,0.300059
286.3,0.172593,0.04374367,0.669863,0.2994307
287,0.172617,0.043571,0.670236,0.2988057
287.7,0.172642,0.04340067,0.670605,0.2981837
288.4,0.172667,0.04323233,0.670971,0.2975643
289.1,0.172692,0.043066,0.671335,0.296948
289.8,0.172717,0.04290133,0.671696,0.2963347
290.5,0.172742,0.042739,0.672054,0.2957237
291.2,0.172766,0.04257833,0.67241,0.2951157
291.9,0.172791,0.04241933,0.672763,0.29451
292.6,0.172816,0.04226233,0.673114,0.293907
293.3,0.172841,0.042107,0.673462,0.2933063
294,0.172866,0.04195367,0.673807,0.2927087
294.7,0.17289,0.041802,0.67415,0.2921137
295.4,0.172915,0.041652,0.674491,0.2915213
296.1,0.172939,0.04150367,0.674829,0.2909317
296.8,0.172963,0.04135733,0.675165,0.290345
297.5,0.172987,0.041213,0.675498,0.2897613
298.2,0.173011,0.04107,0.675829,0.2891807
298.9,0.173034,0.040929,0.676157,0.2886033
299.6,0.173057,0.04079,0.676483,0.288029
300.3,0.17308,0.040653,0.676806,0.2874583
301,0.173103,0.04051767,0.677127,0.286891
301.7,0.173124,0.040384,0.677445,0.2863277
302.4,0.173146,0.04025267,0.677761,0.2857677
303.1,0.173167,0.040123,0.678073,0.2852113
303.8,0.173187,0.03999533,0.678384,0.2846593
304.5,0.173207,0.03986933,0.678691,0.284111
305.2,0.173227,0.03974567,0.678995,0.2835667
305.9,0.173246,0.03962367,0.679297,0.2830263
306.6,0.173264,0.03950333,0.679596,0.28249
307.3,0.173282,0.039385,0.679892,0.2819577
308,0.1733,0.03926833,0.680186,0.2814293
308.7,0.173317,0.03915367,0.680476,0.2809053
309.4,0.173334,0.03904067,0.680764,0.280385
310.1,0.17335,0.038929,0.681049,0.2798683
310.8,0.173366,0.03881933,0.681331,0.2793557
311.5,0.173381,0.038711,0.68161,0.278847
312.2,0.173397,0.03860433,0.681886,0.2783417
312.9,0.173412,0.038499,0.68216,0.27784
313.6,0.173426,0.038395,0.682431,0.2773413
314.3,0.173441,0.03829233,0.682699,0.2768463
315,0.173455,0.038191,0.682964,0.2763543
315.7,0.173469,0.03809067,0.683227,0.2758657
316.4,0.173484,0.03799167,0.683488,0.2753797
317.1,0.173498,0.03789367,0.683746,0.2748963
317.8,0.173511,0.037797,0.684001,0.2744157
318.5,0.173525,0.037701,0.684254,0.2739377
319.2,0.173539,0.03760633,0.684505,0.273462
319.9,0.173553,0.03751233,0.684754,0.2729887
320.6,0.173567,0.03741933,0.685,0.2725173
321.3,0.173581,0.03732733,0.685245,0.2720483
322,0.173595,0.03723633,0.685487,0.2715817
322.7,0.173609,0.037146,0.685727,0.2711167
323.4,0.173623,0.03705633,0.685966,0.270654
324.1,0.173637,0.036968,0.686203,0.270193
324.8,0.173651,0.03688033,0.686438,0.269734
325.5,0.173665,0.03679333,0.686671,0.269277
326.2,0.173679,0.03670767,0.686902,0.268822
326.9,0.173692,0.03662267,0.687132,0.2683687
327.6,0.173706,0.03653867,0.687361,0.2679177
328.3,0.17372,0.03645567,0.687587,0.2674687
329,0.173733,0.03637333,0.687813,0.2670217
329.7,0.173746,0.03629233,0.688036,0.266577
330.4,0.17376,0.03621233,0.688259,0.2661343
331.1,0.173772,0.03613333,0.688479,0.2656943
331.8,0.173785,0.03605533,0.688698,0.2652563
332.5,0.173797,0.03597867,0.688916,0.264821
333.2,0.17381,0.035903,0.689132,0.2643883
333.9,0.173821,0.035828,0.689346,0.2639583
334.6,0.173833,0.03575467,0.689559,0.263531
335.3,0.173844,0.035682,0.689769,0.2631063
336,0.173855,0.03561067,0.689978,0.2626843
336.7,0.173866,0.03554,0.690186,0.2622657
337.4,0.173876,0.03547067,0.690391,0.2618497
338.1,0.173886,0.035402,0.690594,0.2614367
338.8,0.173896,0.03533433,0.690796,0.261027
339.5,0.173905,0.03526733,0.690995,0.2606203
340.2,0.173915,0.035201,0.691192,0.2602167
340.9,0.173924,0.03513567,0.691386,0.2598163
341.6,0.173932,0.03507067,0.691578,0.259419
342.3,0.173941,0.035006,0.691768,0.259025
343,0.173949,0.034942,0.691955,0.2586343
343.7,0.173957,0.034878,0.692139,0.2582467
344.4,0.173965,0.034814,0.69232,0.2578623
345.1,0.173973,0.03475,0.692499,0.257481
345.8,0.17398,0.034686,0.692675,0.257103
346.5,0.173988,0.034622,0.692847,0.2567283
347.2,0.173995,0.03455733,0.693017,0.2563567
347.9,0.174002,0.034492,0.693183,0.255988
348.6,0.17401,0.03442633,0.693346,0.2556227
349.3,0.174017,0.03436,0.693506,0.2552603
350,0.174024,0.03429267,0.693662,0.2549013
350.7,0.174031,0.03422433,0.693815,0.2545453
351.4,0.174038,0.03415533,0.693964,0.2541923
352.1,0.174045,0.034085,0.69411,0.2538427
352.8,0.174052,0.03401367,0.694253,0.2534963
353.5,0.174059,0.033941,0.694392,0.253153
354.2,0.174066,0.03386733,0.694528,0.2528127
354.9,0.174072,0.03379233,0.69466,0.252476
355.6,0.174079,0.033716,0.694788,0.2521423
356.3,0.174085,0.03363867,0.694914,0.251812
357,0.174092,0.03356033,0.695036,0.2514853
357.7,0.174098,0.03348033,0.695154,0.2511617
358.4,0.174104,0.03339967,0.69527,0.2508417
359.1,0.17411,0.03331783,0.695382,0.250525
359.8,0.174115,0.03323507,0.695491,0.250212
360.5,0.17412,0.03315147,0.695597,0.2499023
361.2,0.174125,0.03306717,0.695699,0.2495963
361.9,0.17413,0.03298223,0.695799,0.2492943
362.6,0.174134,0.0328968,0.695897,0.2489957
363.3,0.174138,0.03281097,0.695991,0.2487007
364,0.174142,0.03272493,0.696083,0.2484097
364.7,0.174145,0.03263877,0.696172,0.248122
365.4,0.174148,0.03255263,0.696259,0.2478383
366.1,0.174151,0.03246663,0.696344,0.2475583
366.8,0.174153,0.03238097,0.696427,0.247282
367.5,0.174154,0.03229567,0.696507,0.2470093
368.2,0.174155,0.03221093,0.696586,0.2467403
368.9,0.174156,0.03212683,0.696662,0.246475
369.6,0.174156,0.0320435,0.696737,0.246213
370.3,0.174156,0.031961,0.69681,0.2459547
371,0.174155,0.0318795,0.696882,0.2456997
371.7,0.174154,0.031799,0.696952,0.245448
372.4,0.174152,0.0317196,0.697021,0.2451993
373.1,0.17415,0.03164137,0.697088,0.244954
373.8,0.174148,0.03156437,0.697154,0.2447117
374.5,0.174145,0.0314886,0.697219,0.244472
375.2,0.174142,0.03141413,0.697283,0.2442357
375.9,0.174138,0.031341,0.697346,0.2440017
376.6,0.174134,0.03126917,0.697408,0.2437703
377.3,0.17413,0.0311987,0.697469,0.2435413
378,0.174125,0.03112957,0.69753,0.243315
378.7,0.17412,0.03106177,0.697589,0.243091
379.4,0.174115,0.0309953,0.697647,0.242869
380.1,0.17411,0.03093013,0.697705,0.2426493
380.8,0.174104,0.0308663,0.697762,0.2424317
381.5,0.174098,0.03080373,0.697818,0.242216
382.2,0.174092,0.03074243,0.697873,0.2420023
382.9,0.174086,0.03068237,0.697928,0.2417903
383.6,0.174079,0.03062357,0.697981,0.2415807
384.3,0.174072,0.03056597,0.698034,0.2413727
385,0.174066,0.0305096,0.698087,0.2411663
385.7,0.174059,0.0304544,0.698138,0.240962
386.4,0.174051,0.0304004,0.698189,0.2407597
387.1,0.174044,0.0303476,0.698239,0.2405593
387.8,0.174037,0.030296,0.698287,0.2403607
388.5,0.174029,0.0302456,0.698336,0.240164
389.2,0.174021,0.0301964,0.698383,0.2399697
389.9,0.174013,0.03014843,0.698429,0.239777
390.6,0.174005,0.0301017,0.698475,0.2395867
391.3,0.173997,0.03005627,0.698519,0.2393987
392,0.173988,0.0300121,0.698563,0.239213
392.7,0.17398,0.02996923,0.698606,0.2390293
393.4,0.173971,0.02992777,0.698648,0.2388483
394.1,0.173961,0.02988767,0.698689,0.2386697
394.8,0.173952,0.02984897,0.698729,0.2384937
395.5,0.173942,0.02981177,0.698768,0.23832
396.2,0.173932,0.029776,0.698806,0.2381493
396.9,0.173922,0.0297418,0.698843,0.237981
397.6,0.173912,0.0297091,0.69888,0.2378153
398.3,0.173901,0.029678,0.698915,0.2376527
399,0.17389,0.0296485,0.69895,0.2374927
399.7,0.173878,0.0296206,0.698984,0.2373353
400.4,0.173867,0.02959433,0.699017,0.2371807
401.1,0.173854,0.0295697,0.69905,0.2370287
401.8,0.173842,0.02954673,0.699081,0.2368793
402.5,0.173829,0.0295254,0.699112,0.2367327
403.2,0.173816,0.0295057,0.699142,0.2365887
403.9,0.173802,0.0294876,0.699172,0.236447
404.6,0.173789,0.0294711,0.699201,0.236308
405.3,0.173774,0.0294562,0.699229,0.2361713
406,0.17376,0.02944283,0.699257,0.236037
406.7,0.173745,0.029431,0.699284,0.235905
407.4,0.173729,0.02942063,0.699311,0.235775
408.1,0.173714,0.0294117,0.699338,0.235647
408.8,0.173698,0.02940413,0.699363,0.235521
409.5,0.173682,0.02939797,0.699389,0.235397
410.2,0.173665,0.02939307,0.699414,0.2352747
410.9,0.173648,0.02938947,0.699438,0.2351543
411.6,0.173631,0.02938703,0.699462,0.2350353
412.3,0.173614,0.0293858,0.699486,0.2349183
413,0.173596,0.0293857,0.69951,0.2348027
413.7,0.173578,0.0293867,0.699533,0.2346883
414.4,0.17356,0.02938873,0.699555,0.2345757
415.1,0.173542,0.0293918,0.699578,0.2344643
415.8,0.173523,0.02939587,0.6996,0.2343543
416.5,0.173504,0.02940093,0.699621,0.234246
417.2,0.173485,0.0294069,0.699643,0.2341387
417.9,0.173466,0.02941387,0.699663,0.234033
418.6,0.173446,0.02942173,0.699684,0.2339287
419.3,0.173426,0.0294305,0.699704,0.2338257
420,0.173406,0.02944023,0.699724,0.2337243
420.7,0.173386,0.02945087,0.699743,0.2336243
421.4,0.173365,0.0294624,0.699762,0.233526
422.1,0.173345,0.0294749,0.69978,0.233429
422.8,0.173324,0.02948833,0.699798,0.233334
423.5,0.173302,0.02950273,0.699815,0.2332403
424.2,0.173281,0.02951807,0.699832,0.2331487
424.9,0.173259,0.0295344,0.699848,0.233059
425.6,0.173237,0.02955173,0.699864,0.232971
426.3,0.173215,0.02957003,0.699879,0.232885
427,0.173192,0.02958937,0.699894,0.232801
427.7,0.173169,0.02960973,0.699909,0.2327193
428.4,0.173146,0.0296311,0.699922,0.2326393
429.1,0.173123,0.02965347,0.699936,0.2325617
429.8,0.173099,0.0296769,0.699949,0.232486
430.5,0.173075,0.0297013,0.699961,0.2324127
431.2,0.173051,0.02972673,0.699973,0.2323413
431.9,0.173027,0.02975313,0.699984,0.232272
432.6,0.173002,0.02978047,0.699995,0.232205
433.3,0.172977,0.02980877,0.700005,0.2321403
434,0.172952,0.029838,0.700016,0.2320773
434.7,0.172926,0.02986807,0.700025,0.2320167
435.4,0.1729,0.02989897,0.700035,0.231958
436.1,0.172874,0.02993063,0.700044,0.231901
436.8,0.172848,0.02996303,0.700052,0.231846
437.5,0.172822,0.02999613,0.700061,0.231793
438.2,0.172795,0.03002987,0.700069,0.2317413
438.9,0.172768,0.03006417,0.700077,0.2316917
439.6,0.172741,0.03009897,0.700084,0.2316433
440.3,0.172713,0.03013423,0.700092,0.2315967
441,0.172685,0.03016987,0.700099,0.2315513
441.7,0.172658,0.03020587,0.700106,0.2315073
442.4,0.172629,0.03024217,0.700113,0.2314647
443.1,0.172601,0.0302787,0.70012,0.231423
443.8,0.172573,0.0303154,0.700126,0.2313827
444.5,0.172544,0.03035227,0.700133,0.2313433
445.2,0.172515,0.03038923,0.700139,0.231305
445.9,0.172486,0.03042627,0.700146,0.231268
446.6,0.172457,0.03046337,0.700152,0.2312317
447.3,0.172428,0.0305005,0.700158,0.2311963
448,0.172398,0.03053763,0.700164,0.2311617
448.7,0.172368,0.03057477,0.70017,0.2311283
449.4,0.172338,0.03061193,0.700176,0.2310957
450.1,0.172308,0.03064907,0.700182,0.2310643
450.8,0.172278,0.03068623,0.700187,0.2310337
451.5,0.172247,0.03072343,0.700193,0.231004
452.2,0.172216,0.0307607,0.700198,0.2309753
452.9,0.172185,0.030798,0.700203,0.230948
453.6,0.172154,0.0308354,0.700208,0.2309217
454.3,0.172122,0.03087293,0.700213,0.2308963
455,0.17209,0.0309106,0.700217,0.2308727
455.7,0.172058,0.03094847,0.700222,0.23085
456.4,0.172026,0.0309865,0.700226,0.2308287
457.1,0.171993,0.0310248,0.70023,0.230809
457.8,0.17196,0.03106333,0.700234,0.2307907
458.5,0.171927,0.03110213,0.700237,0.230774
459.2,0.171893,0.03114123,0.70024,0.2307587
459.9,0.171859,0.03118063,0.700243,0.230745
460.6,0.171825,0.03122037,0.700246,0.2307333
461.3,0.171791,0.0312604,0.700248,0.230723
462,0.171756,0.03130073,0.70025,0.2307143
462.7,0.17172,0.03134137,0.700252,0.2307073
463.4,0.171685,0.0313823,0.700254,0.230702
464.1,0.171649,0.0314235,0.700256,0.2306987
464.8,0.171613,0.0314649,0.700257,0.2306967
465.5,0.171576,0.03150653,0.700258,0.2306963
466.2,0.17154,0.0315483,0.700259,0.2306977
466.9,0.171503,0.0315902,0.70026,0.2307007
467.6,0.171465,0.03163213,0.700261,0.230705
468.3,0.171427,0.0316741,0.700262,0.2307107
469,0.17139,0.031716,0.700263,0.2307177
469.7,0.171351,0.03175783,0.700263,0.2307263
470.4,0.171313,0.03179947,0.700264,0.230736
471.1,0.171274,0.0318409,0.700264,0.2307467
471.8,0.171235,0.03188207,0.700265,0.2307587
472.5,0.171196,0.03192287,0.700265,0.2307713
473.2,0.171157,0.0319633,0.700266,0.2307853
473.9,0.171117,0.0320033,0.700267,0.2308
474.6,0.171077,0.0320428,0.700268,0.2308153
475.3,0.171037,0.0320818,0.700269,0.2308317
476,0.170997,0.03212023,0.70027,0.2308487
476.7,0.170957,0.0321581,0.700271,0.2308663
477.4,0.170916,0.03219533,0.700272,0.2308843
478.1,0.170876,0.03223193,0.700273,0.2309033
478.8,0.170835,0.03226793,0.700275,0.2309227
479.5,0.170794,0.0323033,0.700277,0.2309427
480.2,0.170753,0.03233803,0.700278,0.230963
480.9,0.170712,0.03237217,0.70028,0.230984
481.6,0.17067,0.0324057,0.700282,0.2310057
482.3,0.170629,0.0324387,0.700284,0.231028
483,0.170587,0.03247113,0.700286,0.2310507
483.7,0.170545,0.03250307,0.700289,0.2310743
484.4,0.170503,0.03253457,0.700291,0.2310987
485.1,0.17046,0.03256563,0.700293,0.2311237
485.8,0.170418,0.03259633,0.700296,0.2311493
486.5,0.170375,0.03262673,0.700298,0.2311763
487.2,0.170332,0.03265683,0.7003,0.231204
487.9,0.170289,0.03268667,0.700303,0.2312327
488.6,0.170245,0.03271637,0.700305,0.2312623
489.3,0.170202,0.03274587,0.700307,0.2312933
490,0.170158,0.03277527,0.700309,0.2313253
490.7,0.170114,0.0328046,0.700311,0.2313583
491.4,0.170069,0.03283383,0.700313,0.231393
492.1,0.170024,0.03286307,0.700315,0.2314287
492.8,0.169979,0.0328923,0.700317,0.2314657
493.5,0.169934,0.0329215,0.700319,0.231504
494.2,0.169889,0.0329507,0.700321,0.2315437
494.9,0.169843,0.03297987,0.700323,0.2315847
495.6,0.169797,0.03300903,0.700325,0.231627
496.3,0.169751,0.03303817,0.700326,0.2316707
497,0.169704,0.03306727,0.700328,0.2317157
497.7,0.169657,0.03309623,0.70033,0.2317617
498.4,0.16961,0.0331251,0.700332,0.231809
499.1,0.169563,0.0331538,0.700333,0.2318573
499.8,0.169516,0.0331823,0.700335,0.231907


==> data_fouremitters_g01_TN.txt <==
data_1,data_2
t,4emitters_TN
0.2,0.999985
0.4,0.99994
0.6,0.999865
0.8,0.999765
1,0.999635
1.2,0.99947
1.4,0.999285
1.6,0.999065
1.8,0.99882
2,0.99855
2.2,0.99825
2.4,0.997925
2.6,0.997575
2.8,0.9972
3,0.9968
3.2,0.996375
3.4,0.99593
3.6,0.99546
3.8,0.99497
4,0.994465
4.2,0.993935
4.4,0.993385
4.6,0.99282
4.8,0.99224
5,0.991645
5.2,0.99103
5.4,0.990405
5.6,0.989765
5.8,0.989115
6,0.988455
6.2,0.98778
6.4,0.9871
6.6,0.98641
6.8,0.98571
7,0.985005
7.2,0.984295
7.4,0.98358
7.6,0.98286
7.8,0.98214
8,0.98141
8.2,0.980685
8.4,0.979955
8.6,0.979225
8.8,0.97849
9,0.97776
9.2,0.97703
9.4,0.9763
9.6,0.97557
9.8,0.974845
10,0.97412
10.2,0.973395
10.4,0.972675
10.6,0.97196
10.8,0.97124
11,0.97053
11.2,0.96982
11.4,0.969115
11.6,0.96841
11.8,0.96771
12,0.96701
12.2,0.966315
12.4,0.96562
12.6,0.96493
12.8,0.96424
13,0.963555
13.2,0.962865
13.4,0.96218
13.6,0.961495
13.8,0.960815
14,0.96013
14.2,0.959445
14.4,0.958765
14.6,0.95808
14.8,0.95739
15,0.956705
15.2,0.956015
15.4,0.95532
15.6,0.95463
15.8,0.95393
16,0.95323
16.2,0.952525
16.4,0.951815
16.6,0.951105
16.8,0.950385
17,0.949665
17.2,0.948935
17.4,0.948205
17.6,0.947465
17.8,0.94672
18,0.945975
18.2,0.945215
18.4,0.944455
18.6,0.943685
18.8,0.942915
19,0.942135
19.2,0.941345
19.4,0.940555
19.6,0.939755
19.8,0.938945
20,0.938135
20.2,0.937315
20.4,0.93649
20.6,0.93566
20.8,0.934825
21,0.933985
21.2,0.933135
21.4,0.932285
21.6,0.931425
21.8,0.930565
22,0.929695
22.2,0.928825
22.4,0.92795
22.6,0.92707
22.8,0.926185
23,0.9253
23.2,0.92441
23.4,0.923515
23.6,0.92262
23.8,0.92172
24,0.92082
24.2,0.919915
24.4,0.91901
24.6,0.918105
24.8,0.917195
25,0.916285
25.2,0.915375
25.4,0.914465
25.6,0.91355
25.8,0.91264
26,0.911725
26.2,0.91081
26.4,0.9099
26.6,0.908985
26.8,0.90807
27,0.907155
27.2,0.90624
27.4,0.905325
27.6,0.90441
27.8,0.903495
28,0.90258
28.2,0.901665
28.4,0.900745
28.6,0.89983
28.8,0.898915
29,0.897995
29.2,0.89708
29.4,0.89616
29.6,0.89524
29.8,0.89432
30,0.8934
30.2,0.892475
30.4,0.89155
30.6,0.890625
30.8,0.889695
31,0.888765
31.2,0.887835
31.4,0.8869
31.6,0.885965
31.8,0.885025
32,0.88408
32.2,0.88314
32.4,0.88219
32.6,0.88124
32.8,0.880285
33,0.87933
33.2,0.87837
33.4,0.877405
33.6,0.876435
33.8,0.875465
34,0.87449
34.2,0.87351
34.4,0.87253
34.6,0.87154
34.8,0.87055
35,0.869555
35.2,0.86856
35.4,0.867555
35.6,0.86655
35.8,0.86554
36,0.86453
36.2,0.863515
36.4,0.862495
36.6,0.86147
36.8,0.860445
37,0.859415
37.2,0.85838
37.4,0.857345
37.6,0.856305
37.8,0.855265
38,0.85422
38.2,0.85317
38.4,0.852125
38.6,0.85107
38.8,0.85002
39,0.848965
39.2,0.84791
39.4,0.84685
39.6,0.84579
39.8,0.84473
40,0.843665
40.2,0.842605
40.4,0.84154
40.6,0.840475
40.8,0.83941
41,0.838345
41.2,0.837275
41.4,0.83621
41.6,0.835145
41.8,0.834075
42,0.83301
42.2,0.83194
42.4,0.830875
42.6,0.829805
42.8,0.82874
43,0.827675
43.2,0.826605
43.4,0.82554
43.6,0.82447
43.8,0.823405
44,0.82234
44.2,0.82127
44.4,0.820205
44.6,0.81914
44.8,0.81807
45,0.817005
45.2,0.815935
45.4,0.81487
45.6,0.8138
45.8,0.81273
46,0.81166
46.2,0.81059
46.4,0.80952
46.6,0.80845
46.8,0.80738
47,0.806305
47.2,0.80523
47.4,0.804155
47.6,0.803075
47.8,0.802
48,0.80092
48.2,0.799835
48.4,0.798755
48.6,0.79767
48.8,0.796585
49,0.795495
49.2,0.794405
49.4,0.793315
49.6,0.79222
49.8,0.791125
50,0.790025
50.2,0.788925
50.4,0.787825
50.6,0.78672
50.8,0.785615
51,0.78451
51.2,0.7834
51.4,0.78229
51.6,0.78118
51.8,0.780065
52,0.778945
52.2,0.77783
52.4,0.77671
52.6,0.77559
52.8,0.77447
53,0.773345
53.2,0.77222
53.4,0.771095
53.6,0.76997
53.8,0.76884
54,0.76771
54.2,0.766585
54.4,0.765455
54.6,0.764325
54.8,0.76319
55,0.76206
55.2,0.76093
55.4,0.7598
55.6,0.758665
55.8,0.757535
56,0.756405
56.2,0.755275
56.4,0.754145
56.6,0.753015
56.8,0.751885
57,0.750755
57.2,0.749625
57.4,0.7485
57.6,0.74737
57.8,0.746245
58,0.74512
58.2,0.743995
58.4,0.742875
58.6,0.74175
58.8,0.74063
59,0.73951
59.2,0.73839
59.4,0.73727
59.6,0.73615
59.8,0.735035
60,0.73392
60.2,0.7328
60.4,0.731685
60.6,0.730575
60.8,0.72946
61,0.72835
61.2,0.727235
61.4,0.726125
61.6,0.725015
61.8,0.723905
62,0.722795
62.2,0.721685
62.4,0.720575
62.6,0.719465
62.8,0.718355
63,0.717245
63.2,0.71614
63.4,0.71503
63.6,0.71392
63.8,0.71281
64,0.7117
64.2,0.71059
64.4,0.70948
64.6,0.70837
64.8,0.70726
65,0.70615
65.2,0.70504
65.4,0.70393
65.6,0.702815
65.8,0.701705
66,0.700595
66.2,0.69948
66.4,0.698365
66.6,0.697255
66.8,0.69614
67,0.695025
67.2,0.69391
67.4,0.692795
67.6,0.69168
67.8,0.690565
68,0.68945
68.2,0.688335
68.4,0.68722
68.6,0.686105
68.8,0.68499
69,0.683875
69.2,0.68276
69.4,0.681645
69.6,0.68053
69.8,0.679415
70,0.678305
70.2,0.67719
70.4,0.67608
70.6,0.67497
70.8,0.67386
71,0.67275
71.2,0.67164
71.4,0.670535
71.6,0.66943
71.8,0.668325
72,0.66722
72.2,0.666115
72.4,0.665015
72.6,0.663915
72.8,0.66282
73,0.661725
73.2,0.66063
73.4,0.659535
73.6,0.658445
73.8,0.657355
74,0.656265
74.2,0.655175
74.4,0.65409
74.6,0.65301
74.8,0.651925
75,0.650845
75.2,0.64977
75.4,0.64869
75.6,0.647615
75.8,0.64654
76,0.64547
76.2,0.6444
76.4,0.64333
76.6,0.642265
76.8,0.641195
77,0.64013
77.2,0.63907
77.4,0.638005
77.6,0.636945
77.8,0.635885
78,0.634825
78.2,0.63377
78.4,0.632715
78.6,0.63166
78.8,0.630605
79,0.62955
79.2,0.6285
79.4,0.627445
79.6,0.626395
79.8,0.625345
80,0.624295
80.2,0.62325
80.4,0.6222
80.6,0.621155
80.8,0.62011
81,0.61906
81.2,0.618015
81.4,0.616975
81.6,0.61593
81.8,0.614885
82,0.613845
82.2,0.6128
82.4,0.61176
82.6,0.61072
82.8,0.60968
83,0.60864
83.2,0.6076
83.4,0.606565
83.6,0.60553
83.8,0.60449
84,0.603455
84.2,0.60242
84.4,0.60139
84.6,0.600355
84.8,0.599325
85,0.598295
85.2,0.597265
85.4,0.59624
85.6,0.595215
85.8,0.59419
86,0.593165
86.2,0.59214
86.4,0.59112
86.6,0.5901
86.8,0.589085
87,0.58807
87.2,0.587055
87.4,0.58604
87.6,0.58503
87.8,0.58402
88,0.583015
88.2,0.58201
88.4,0.581005
88.6,0.580005
88.8,0.579005
89,0.578005
89.2,0.57701
89.4,0.57602
89.6,0.575025
89.8,0.574035
90,0.57305
90.2,0.572065
90.4,0.57108
90.6,0.5701
90.8,0.56912
91,0.56814
91.2,0.567165
91.4,0.566195
91.6,0.56522
91.8,0.56425
92,0.563285
92.2,0.56232
92.4,0.561355
92.6,0.56039
92.8,0.55943
93,0.55847
93.2,0.557515
93.4,0.55656
93.6,0.555605
93.8,0.55465
94,0.5537
94.2,0.55275
94.4,0.551805
94.6,0.550855
94.8,0.54991
95,0.548965
95.2,0.548025
95.4,0.54708
95.6,0.54614
95.8,0.545205
96,0.544265
96.2,0.54333
96.4,0.54239
96.6,0.541455
96.8,0.540525
97,0.53959
97.2,0.53866
97.4,0.53773
97.6,0.5368
97.8,0.53587
98,0.534945
98.2,0.53402
98.4,0.533095
98.6,0.53217
98.8,0.531245
99,0.530325
99.2,0.529405
99.4,0.528485
99.6,0.527565
99.8,0.52665
100,0.525735
100.2,0.52482
100.4,0.523905
100.6,0.522995
100.8,0.522085
101,0.521175
101.2,0.52027
101.4,0.519365
101.6,0.51846
101.8,0.517555
102,0.516655
102.2,0.515755
102.4,0.51486
102.6,0.51396
102.8,0.513065
103,0.512175
103.2,0.511285
103.4,0.510395
103.6,0.50951
103.8,0.508625
104,0.50774
104.2,0.50686
104.4,0.50598
104.6,0.5051
104.8,0.504225
105,0.503355
105.2,0.50248
105.4,0.50161
105.6,0.500745
105.8,0.4998785
106,0.499015
106.2,0.498153
106.4,0.4972935
106.6,0.4964355
106.8,0.4955795
107,0.4947255
107.2,0.493873
107.4,0.493023
107.6,0.4921745
107.8,0.4913275
108,0.4904825
108.2,0.489639
108.4,0.4887975
108.6,0.4879575
108.8,0.487119
109,0.4862825
109.2,0.485447
109.4,0.4846135
109.6,0.483781
109.8,0.48295
110,0.482121
110.2,0.4812925
110.4,0.480466
110.6,0.4796405
110.8,0.4788165
111,0.4779935
111.2,0.477172
111.4,0.4763515
111.6,0.475532
111.8,0.474714
112,0.4738965
112.2,0.4730805
112.4,0.472266
112.6,0.471452
112.8,0.470639
113,0.4698275
113.2,0.469017
113.4,0.4682075
113.6,0.4673985
113.8,0.466591
114,0.4657845
114.2,0.4649795
114.4,0.464175
114.6,0.4633715
114.8,0.4625695
115,0.4617685
115.2,0.4609685
115.4,0.4601695
115.6,0.459372
115.8,0.4585755
116,0.45778
116.2,0.456986
116.4,0.4561935
116.6,0.4554015
116.8,0.4546115
117,0.4538225
117.2,0.453035
117.4,0.452249
117.6,0.451464
117.8,0.4506805
118,0.449899
118.2,0.4491185
118.4,0.4483395
118.6,0.447562
118.8,0.4467865
119,0.446012
119.2,0.4452395
119.4,0.444468
119.6,0.4436985
119.8,0.442931
120,0.4421645
120.2,0.4414
120.4,0.440637
120.6,0.4398755
120.8,0.439116
121,0.438358
121.2,0.4376015
121.4,0.436847
121.6,0.436094
121.8,0.4353425
122,0.4345925
122.2,0.433844
122.4,0.4330975
122.6,0.4323525
122.8,0.431609
123,0.4308665
123.2,0.430126
123.4,0.429387
123.6,0.428649
123.8,0.427913
124,0.427178
124.2,0.4264445
124.4,0.4257125
124.6,0.4249815
124.8,0.4242515
125,0.4235235
125.2,0.422796
125.4,0.42207
125.6,0.421345
125.8,0.4206215
126,0.4198985
126.2,0.419177
126.4,0.4184565
126.6,0.4177365
126.8,0.417018
127,0.4163005
127.2,0.4155835
127.4,0.4148675
127.6,0.4141525
127.8,0.4134385
128,0.4127255
128.2,0.412013
128.4,0.4113015
128.6,0.4105905
128.8,0.4098805
129,0.4091715
129.2,0.4084635
129.4,0.407756
129.6,0.407049
129.8,0.4063435
130,0.4056385
130.2,0.404934
130.4,0.404231
130.6,0.4035285
130.8,0.4028265
131,0.402126
131.2,0.401426
131.4,0.400727
131.6,0.400029
131.8,0.399332
132,0.398636
132.2,0.3979405
132.4,0.3972465
132.6,0.3965535
132.8,0.3958615
133,0.3951705
133.2,0.3944805
133.4,0.3937915
133.6,0.393104
133.8,0.3924175
134,0.391732
134.2,0.391048
134.4,0.390365
134.6,0.389683
134.8,0.3890025
135,0.3883235
135.2,0.387645
135.4,0.3869685
135.6,0.386293
135.8,0.3856185
136,0.3849455
136.2,0.384274
136.4,0.3836035
136.6,0.3829345
136.8,0.3822665
137,0.3816
137.2,0.3809345
137.4,0.3802705
137.6,0.379608
137.8,0.378946
138,0.378286
138.2,0.377627
138.4,0.376969
138.6,0.376312
138.8,0.3756565
139,0.375002
139.2,0.3743485
139.4,0.3736965
139.6,0.3730455
139.8,0.372395
140,0.371746
140.2,0.371098
140.4,0.370451
140.6,0.3698045
140.8,0.3691595
141,0.368515
141.2,0.3678715
141.4,0.367229
141.6,0.366587
141.8,0.365946
142,0.365306
142.2,0.3646665
142.4,0.3640275
142.6,0.3633895
142.8,0.3627525
143,0.362116
143.2,0.36148
143.4,0.3608445
143.6,0.36021
143.8,0.359576
144,0.3589425
144.2,0.35831
144.4,0.357678
144.6,0.3570465
144.8,0.3564155
145,0.355785
145.2,0.3551555
145.4,0.3545265
145.6,0.353898
145.8,0.3532705
146,0.352643
146.2,0.3520165
146.4,0.351391
146.6,0.3507655
146.8,0.3501415
147,0.3495175
147.2,0.3488945
147.4,0.348272
147.6,0.3476505
147.8,0.34703
148,0.34641
148.2,0.3457905
148.4,0.3451725
148.6,0.344555
148.8,0.343938
149,0.3433225
149.2,0.3427075
149.4,0.3420935
149.6,0.3414805
149.8,0.3408685
150,0.3402575
150.2,0.339647
150.4,0.339038
150.6,0.33843
150.8,0.3378225
151,0.3372165
151.2,0.3366115
151.4,0.336007
151.6,0.335404
151.8,0.334802
152,0.334201
152.2,0.3336015
152.4,0.3330025
152.6,0.3324045
152.8,0.331808
153,0.331212
153.2,0.3306175
153.4,0.3300235
153.6,0.329431
153.8,0.3288395
154,0.3282485
154.2,0.327659
154.4,0.32707
154.6,0.326482
154.8,0.3258955
155,0.3253095
155.2,0.324724
155.4,0.32414
155.6,0.3235565
155.8,0.322974
156,0.3223925
156.2,0.3218115
156.4,0.321231
156.6,0.320652
156.8,0.320073
157,0.319495
157.2,0.318918
157.4,0.3183415
157.6,0.3177655
157.8,0.3171905
158,0.3166155
158.2,0.3160415
158.4,0.3154685
158.6,0.3148955
158.8,0.3143235
159,0.313752
159.2,0.313181
159.4,0.3126105
159.6,0.3120405
159.8,0.311471
160,0.310902
160.2,0.310334
160.4,0.309766
160.6,0.309199
160.8,0.3086325
161,0.3080665
161.2,0.307501
161.4,0.306936
161.6,0.3063715
161.8,0.305808
162,0.305245
162.2,0.3046825
162.4,0.3041205
162.6,0.303559
162.8,0.3029985
163,0.3024385
163.2,0.3018795
163.4,0.3013205
163.6,0.300763
163.8,0.300206
164,0.2996495
164.2,0.299094
164.4,0.298539
164.6,0.297985
164.8,0.297432
165,0.2968795
165.2,0.296328
165.4,0.2957775
165.6,0.2952275
165.8,0.2946785
166,0.294131
166.2,0.2935835
166.4,0.2930375
166.6,0.2924925
166.8,0.291948
167,0.291405
167.2,0.2908625
167.4,0.290321
167.6,0.289781
167.8,0.2892415
168,0.288703
168.2,0.2881655
168.4,0.287629
168.6,0.287093
168.8,0.2865585
169,0.286025
169.2,0.285492
169.4,0.2849605
169.6,0.2844295
169.8,0.2838995
170,0.2833705
170.2,0.2828425
170.4,0.2823155
170.6,0.281789
170.8,0.2812635
171,0.280739
171.2,0.280215
171.4,0.279692
171.6,0.2791695
171.8,0.2786485
172,0.2781275
172.2,0.277608
172.4,0.2770885
172.6,0.27657
172.8,0.2760525
173,0.2755355
173.2,0.275019
173.4,0.2745035
173.6,0.2739885
173.8,0.2734745
174,0.2729605
174.2,0.2724475
174.4,0.271935
174.6,0.2714235
174.8,0.2709125
175,0.2704015
175.2,0.269892
175.4,0.2693825
175.6,0.2688735
175.8,0.2683655
176,0.267858
176.2,0.267351
176.4,0.266845
176.6,0.266339
176.8,0.265834
177,0.2653295
177.2,0.264826
177.4,0.2643225
177.6,0.2638205
177.8,0.2633185
178,0.2628175
178.2,0.262317
178.4,0.261817
178.6,0.261318
178.8,0.26082
179,0.2603225
179.2,0.2598255
179.4,0.2593295
179.6,0.2588345
179.8,0.25834
180,0.2578465
180.2,0.257354
180.4,0.256862
180.6,0.256371
180.8,0.255881
181,0.2553915
181.2,0.2549035
181.4,0.254416
181.6,0.2539295
181.8,0.253444
182,0.2529595
182.2,0.2524755
182.4,0.251993
182.6,0.2515115
182.8,0.2510305
183,0.250551
183.2,0.2500725
183.4,0.2495945
183.6,0.249118
183.8,0.248642
184,0.2481675
184.2,0.2476935
184.4,0.247221
184.6,0.246749
184.8,0.246278
185,0.2458085
185.2,0.2453395
185.4,0.2448715
185.6,0.2444045
185.8,0.2439385
186,0.243473
186.2,0.243009
186.4,0.2425455
186.6,0.2420835
186.8,0.241622
187,0.241161
187.2,0.2407015
187.4,0.2402425
187.6,0.239784
187.8,0.239327
188,0.2388705
188.2,0.238415
188.4,0.23796
188.6,0.2375055
188.8,0.2370525
189,0.2366
189.2,0.236148
189.4,0.235697
189.6,0.2352465
189.8,0.2347965
190,0.2343475
190.2,0.2338995
190.4,0.233452
190.6,0.233005
190.8,0.232559
191,0.2321135
191.2,0.2316685
191.4,0.2312245
191.6,0.2307815
191.8,0.2303385
192,0.2298965
192.2,0.2294555
192.4,0.229015
192.6,0.228575
192.8,0.228136
193,0.2276975
193.2,0.22726
193.4,0.226823
193.6,0.226387
193.8,0.2259515
194,0.225517
194.2,0.225083
194.4,0.22465
194.6,0.224218
194.8,0.2237865
195,0.223356
195.2,0.2229265
195.4,0.222498
195.6,0.22207
195.8,0.221643
196,0.221217
196.2,0.2207915
196.4,0.2203675
196.6,0.219944
196.8,0.2195215
197,0.2191
197.2,0.2186795
197.4,0.21826
197.6,0.2178415
197.8,0.217424
198,0.2170075
198.2,0.216592
198.4,0.2161775
198.6,0.215764
198.8,0.2153515
199,0.21494
199.2,0.2145295
199.4,0.21412
199.6,0.2137115
199.8,0.213304
200,0.2128975
200.2,0.212492
200.4,0.2120875
200.6,0.211684
200.8,0.2112815
201,0.21088
201.2,0.210479
201.4,0.2100795
201.6,0.209681
201.8,0.209283
202,0.2088865
202.2,0.2084905
202.4,0.2080955
202.6,0.2077015
202.8,0.207308
203,0.206916
203.2,0.2065245
203.4,0.206134
203.6,0.205744
203.8,0.205355
204,0.204967
204.2,0.20458
204.4,0.2041935
204.6,0.2038075
204.8,0.203423
205,0.2030385
205.2,0.2026555
205.4,0.2022725
205.6,0.201891
205.8,0.20151
206,0.2011295
206.2,0.20075
206.4,0.200371
206.6,0.199993
206.8,0.1996155
207,0.199239
207.2,0.198863
207.4,0.1984875
207.6,0.198113
207.8,0.1977395
208,0.1973665
208.2,0.196994
208.4,0.1966225
208.6,0.196252
208.8,0.195882
209,0.195513
209.2,0.1951445
209.4,0.194777
209.6,0.19441
209.8,0.194044
210,0.1936785
210.2,0.193314
210.4,0.1929505
210.6,0.192588
210.8,0.192226
211,0.191865
211.2,0.191505
211.4,0.1911455
211.6,0.190787
211.8,0.1904295
212,0.190073
212.2,0.189717
212.4,0.1893625
212.6,0.1890085
212.8,0.1886555
213,0.1883035
213.2,0.1879525
213.4,0.1876025
213.6,0.1872535
213.8,0.186905
214,0.186558
214.2,0.1862115
214.4,0.1858665
214.6,0.185522
214.8,0.1851785
215,0.184836
215.2,0.1844945
215.4,0.184154
215.6,0.1838145
215.8,0.183476
216,0.1831385
216.2,0.1828015
216.4,0.1824655
216.6,0.182131
216.8,0.181797
217,0.181464
217.2,0.1811315
217.4,0.1808005
217.6,0.18047
217.8,0.1801405
218,0.179812
218.2,0.179484
218.4,0.179157
218.6,0.178831
218.8,0.1785055
219,0.178181
219.2,0.1778575
219.4,0.1775345
219.6,0.177212
219.8,0.176891
220,0.17657
220.2,0.1762505
220.4,0.175931
220.6,0.175613
220.8,0.175295
221,0.174978
221.2,0.174662
221.4,0.1743465
221.6,0.1740315
221.8,0.1737175
222,0.173404
222.2,0.173091
222.4,0.172779
222.6,0.1724675
222.8,0.172157
223,0.171847
223.2,0.1715375
223.4,0.171229
223.6,0.170921
223.8,0.1706135
224,0.170307
224.2,0.170001
224.4,0.169696
224.6,0.1693915
224.8,0.1690875
225,0.1687845
225.2,0.168482
225.4,0.1681805
225.6,0.1678795
225.8,0.167579
226,0.16728
226.2,0.166981
226.4,0.166683
226.6,0.166386
226.8,0.1660895
227,0.165794
227.2,0.165499
227.4,0.165205
227.6,0.164912
227.8,0.1646195
228,0.1643275
228.2,0.164037
228.4,0.163747
228.6,0.1634575
228.8,0.1631695
229,0.162882
229.2,0.162595
229.4,0.1623095
229.6,0.1620245
229.8,0.16174
230,0.1614565
230.2,0.161174
230.4,0.1608925
230.6,0.1606115
230.8,0.1603315
231,0.1600525
231.2,0.159774
231.4,0.1594965
231.6,0.15922
231.8,0.158944
232,0.158669
232.2,0.1583945
232.4,0.158121
232.6,0.157848
232.8,0.157576
233,0.157305
233.2,0.1570345
233.4,0.1567645
233.6,0.1564955
233.8,0.1562275
234,0.15596
234.2,0.155693
234.4,0.155427
234.6,0.1551615
234.8,0.1548965
235,0.1546325
235.2,0.154369
235.4,0.154106
235.6,0.153844
235.8,0.1535825
236,0.1533215
236.2,0.153061
236.4,0.1528015
236.6,0.152542
236.8,0.1522835
237,0.152026
237.2,0.1517685
237.4,0.1515115
237.6,0.1512555
237.8,0.151
238,0.1507445
238.2,0.15049
238.4,0.1502365
238.6,0.149983
238.8,0.14973
239,0.149478
239.2,0.149226
239.4,0.148975
239.6,0.1487245
239.8,0.1484745
240,0.148225
240.2,0.147976
240.4,0.147728
240.6,0.14748
240.8,0.147233
241,0.1469865
241.2,0.1467405
241.4,0.1464955
241.6,0.1462505
241.8,0.1460065
242,0.145763
242.2,0.14552
242.4,0.1452775
242.6,0.145036
242.8,0.144795
243,0.1445545
243.2,0.144315
243.4,0.144076
243.6,0.1438375
243.8,0.1435995
244,0.1433625
244.2,0.143126
244.4,0.1428905
244.6,0.1426555
244.8,0.142421
245,0.142187
245.2,0.141954
245.4,0.1417215
245.6,0.14149
245.8,0.1412585
246,0.1410285
246.2,0.1407985
246.4,0.1405695
246.6,0.140341
246.8,0.140113
247,0.139886
247.2,0.1396595
247.4,0.139434
247.6,0.1392085
247.8,0.138984
248,0.13876
248.2,0.138537
248.4,0.138314
248.6,0.138092
248.8,0.1378705
249,0.1376495
249.2,0.137429
249.4,0.1372095
249.6,0.13699
249.8,0.1367715
250,0.1365535
250.2,0.136336
250.4,0.1361185
250.6,0.135902
250.8,0.135686
251,0.1354705
251.2,0.1352555
251.4,0.135041
251.6,0.134827
251.8,0.134613
252,0.1344
252.2,0.1341875
252.4,0.133975
252.6,0.133763
252.8,0.133552
253,0.133341
253.2,0.1331305
253.4,0.1329205
253.6,0.1327105
253.8,0.1325015
254,0.1322925
254.2,0.1320845
254.4,0.1318765
254.6,0.131669
254.8,0.131462
255,0.131255
255.2,0.131049
255.4,0.130843
255.6,0.1306375
255.8,0.1304325
256,0.130228
256.2,0.130024
256.4,0.1298205
256.6,0.1296175
256.8,0.1294145
257,0.129212
257.2,0.1290105
257.4,0.128809
257.6,0.128608
257.8,0.1284075
258,0.1282075
258.2,0.128008
258.4,0.127809
258.6,0.1276105
258.8,0.1274125
259,0.127215
259.2,0.127018
259.4,0.1268215
259.6,0.1266255
259.8,0.12643
260,0.1262355
260.2,0.126041
260.4,0.125847
260.6,0.1256535
260.8,0.1254605
261,0.125268
261.2,0.1250765
261.4,0.124885
261.6,0.124694
261.8,0.124504
262,0.124314
262.2,0.1241245
262.4,0.123936
262.6,0.1237475
262.8,0.12356
263,0.1233725
263.2,0.1231855
263.4,0.1229995
263.6,0.1228135
263.8,0.122628
264,0.122443
264.2,0.1222585
264.4,0.1220745
264.6,0.121891
264.8,0.121708
265,0.1215255
265.2,0.121343
265.4,0.121161
265.6,0.1209795
265.8,0.1207985
266,0.120618
266.2,0.1204375
266.4,0.1202575
266.6,0.120078
266.8,0.119899
267,0.11972
267.2,0.1195415
267.4,0.1193635
267.6,0.119186
267.8,0.1190085
268,0.118831
268.2,0.1186545
268.4,0.118478
268.6,0.118302
268.8,0.118126
269,0.1179505
269.2,0.1177755
269.4,0.1176005
269.6,0.117426
269.8,0.1172515
270,0.1170775
270.2,0.116904
270.4,0.1167305
270.6,0.1165575
270.8,0.1163845
271,0.1162125
271.2,0.11604
271.4,0.1158685
271.6,0.115697
271.8,0.115526
272,0.115355
272.2,0.1151845
272.4,0.1150145
272.6,0.1148445
272.8,0.114675
273,0.114506
273.2,0.1143375
273.4,0.114169
273.6,0.114001
273.8,0.113833
274,0.113666
274.2,0.113499
274.4,0.1133325
274.6,0.1131665
274.8,0.1130005
275,0.1128355
275.2,0.1126705
275.4,0.112506
275.6,0.1123415
275.8,0.112178
276,0.1120145
276.2,0.1118515
276.4,0.111689
276.6,0.111527
276.8,0.111365
277,0.111204
277.2,0.111043
277.4,0.1108825
277.6,0.1107225
277.8,0.1105625
278,0.1104035
278.2,0.1102445
278.4,0.110086
278.6,0.1099275
278.8,0.10977
279,0.1096125
279.2,0.1094555
279.4,0.109299
279.6,0.1091425
279.8,0.108987
280,0.1088315


==> data_g005_Markovian_prediction.txt <==
data_1,data_2,data_3,data_4
t,6emitters_Markovian_prediction,4emitters_Markovian_prediction,2emitters_Markovian_prediction
0,1,1,1
80,0.5517323,0.6712844,0.8188331
160,0.3065243,0.4512094,0.6704875
240,0.1729948,0.3041552,0.5490174
320,0.09985876,0.205904,0.4495538
400,0.05901717,0.1400819,0.3681096
480,0.03561976,0.09573973,0.3014204
560,0.02203778,0.06566012,0.2468131
640,0.01428958,0.04514439,0.2020987
720,0.01010303,0.03114322,0.1654852
800,0.00801756,0.02165051,0.1355048


==> data_g005_TN.txt <==
     t 2emitters_TN 4emitters_TN 6emitters_TN mitters_TN,2emitters_TN
0.4,0.99998,0.999981,0.999986
0.8,0.999919,0.999923,0.999943
1.2,0.999819,0.999827,0.999872
1.6,0.999678,0.999692,0.999772
2,0.999498,0.999519,0.999644
2.4,0.999278,0.999309,0.999488
2.8,0.999018,0.99906,0.999305
3.2,0.99872,0.998775,0.999094
3.6,0.998383,0.998452,0.998856
4,0.998007,0.998093,0.998591
4.4,0.997594,0.997698,0.998301
4.8,0.997143,0.997268,0.997984
5.2,0.996655,0.996802,0.997642
5.6,0.996131,0.996302,0.997275
6,0.995571,0.995769,0.996885
6.4,0.994977,0.995202,0.99647
6.8,0.994348,0.994603,0.996033
7.2,0.993685,0.993972,0.995574
7.6,0.992989,0.993311,0.995093
8,0.992261,0.992619,0.994591
8.4,0.991501,0.991898,0.994069
8.8,0.990711,0.991149,0.993528
9.2,0.989891,0.990372,0.992968
9.6,0.989042,0.989568,0.992391
10,0.988164,0.988738,0.991796
10.4,0.987259,0.987883,0.991185
10.8,0.986328,0.987005,0.990559
11.2,0.985371,0.986102,0.989918
11.6,0.984389,0.985178,0.989263
12,0.983383,0.984232,0.988595
12.4,0.982353,0.983266,0.987915
12.8,0.981302,0.98228,0.987223
13.2,0.980229,0.981275,0.986521
13.6,0.979135,0.980252,0.985809
14,0.978021,0.979212,0.985087
14.4,0.976889,0.978156,0.984357
14.8,0.975737,0.977084,0.983619
15.2,0.974569,0.975998,0.982873
15.6,0.973383,0.974897,0.982122
16,0.972182,0.973784,0.981364
16.4,0.970965,0.972658,0.980601
16.8,0.969733,0.97152,0.979833
17.2,0.968487,0.970372,0.979061
17.6,0.967228,0.969213,0.978285
18,0.965956,0.968044,0.977506
18.4,0.964671,0.966865,0.976724
18.8,0.963375,0.965678,0.97594
19.2,0.962067,0.964483,0.975154
19.6,0.960749,0.96328,0.974366
20,0.95942,0.96207,0.973577
20.4,0.958081,0.960853,0.972787
20.8,0.956732,0.959629,0.971996
21.2,0.955374,0.9584,0.971205
21.6,0.954007,0.957164,0.970412
22,0.952632,0.955923,0.96962
22.4,0.951248,0.954676,0.968828
22.8,0.949856,0.953424,0.968035
23.2,0.948456,0.952168,0.967242
23.6,0.947048,0.950906,0.96645
24,0.945633,0.94964,0.965657
24.4,0.94421,0.94837,0.964864
24.8,0.94278,0.947095,0.964071
25.2,0.941342,0.945815,0.963278
25.6,0.939897,0.944531,0.962485
26,0.938446,0.943243,0.961691
26.4,0.936986,0.941951,0.960897
26.8,0.93552,0.940654,0.960102
27.2,0.934047,0.939352,0.959307
27.6,0.932566,0.938046,0.95851
28,0.931079,0.936735,0.957712
28.4,0.929584,0.93542,0.956913
28.8,0.928082,0.9341,0.956112
29.2,0.926573,0.932775,0.955309
29.6,0.925056,0.931446,0.954504
30,0.923532,0.930111,0.953697
30.4,0.922001,0.928771,0.952888
30.8,0.920462,0.927425,0.952076
31.2,0.918916,0.926074,0.951261
31.6,0.917363,0.924718,0.950443
32,0.915801,0.923356,0.949621
32.4,0.914233,0.921989,0.948796
32.8,0.912656,0.920616,0.947968
33.2,0.911072,0.919236,0.947135
33.6,0.90948,0.917851,0.946298
34,0.907881,0.91646,0.945458
34.4,0.906274,0.915063,0.944613
34.8,0.90466,0.91366,0.943763
35.2,0.903038,0.91225,0.942909
35.6,0.901409,0.910834,0.94205
36,0.899772,0.909413,0.941187
36.4,0.898128,0.907985,0.940319
36.8,0.896476,0.906551,0.939446
37.2,0.894818,0.905111,0.938568
37.6,0.893153,0.903665,0.937685
38,0.89148,0.902213,0.936798
38.4,0.889801,0.900755,0.935905
38.8,0.888116,0.899292,0.935008
39.2,0.886424,0.897822,0.934106
39.6,0.884726,0.896348,0.9332
40,0.883022,0.894868,0.932288
40.4,0.881313,0.893383,0.931373
40.8,0.879598,0.891893,0.930453
41.2,0.877878,0.890398,0.929529
41.6,0.876152,0.888898,0.928601
42,0.874423,0.887395,0.927669
42.4,0.872688,0.885887,0.926733
42.8,0.87095,0.884375,0.925794
43.2,0.869208,0.882859,0.924852
43.6,0.867462,0.88134,0.923906
44,0.865713,0.879818,0.922958
44.4,0.863961,0.878293,0.922006
44.8,0.862207,0.876765,0.921053
45.2,0.86045,0.875235,0.920097
45.6,0.858691,0.873702,0.919139
46,0.856931,0.872168,0.918179
46.4,0.855169,0.870632,0.917218
46.8,0.853406,0.869095,0.916256
47.2,0.851642,0.867557,0.915292
47.6,0.849878,0.866018,0.914328
48,0.848114,0.864478,0.913362
48.4,0.846351,0.862938,0.912397
48.8,0.844587,0.861398,0.911431
49.2,0.842825,0.859859,0.910465
49.6,0.841063,0.85832,0.9095
50,0.839303,0.856781,0.908534
50.4,0.837544,0.855243,0.90757
50.8,0.835787,0.853707,0.906606
51.2,0.834032,0.852172,0.905643
51.6,0.83228,0.850638,0.904681
52,0.83053,0.849106,0.90372
52.4,0.828782,0.847576,0.90276
52.8,0.827038,0.846048,0.901802
53.2,0.825296,0.844522,0.900845
53.6,0.823558,0.842998,0.89989
54,0.821823,0.841477,0.898937
54.4,0.820092,0.839959,0.897985
54.8,0.818365,0.838443,0.897036
55.2,0.816641,0.836929,0.896088
55.6,0.814922,0.835419,0.895141
56,0.813206,0.833911,0.894197
56.4,0.811494,0.832407,0.893255
56.8,0.809787,0.830905,0.892315
57.2,0.808084,0.829406,0.891376
57.6,0.806385,0.82791,0.890439
58,0.80469,0.826418,0.889504
58.4,0.803,0.824928,0.888571
58.8,0.801315,0.823442,0.88764
59.2,0.799634,0.821958,0.88671
59.6,0.797957,0.820478,0.885782
60,0.796285,0.819001,0.884856
60.4,0.794617,0.817526,0.883931
60.8,0.792954,0.816055,0.883007
61.2,0.791296,0.814586,0.882085
61.6,0.789641,0.813121,0.881163
62,0.787992,0.811658,0.880243
62.4,0.786347,0.810198,0.879324
62.8,0.784706,0.808741,0.878406
63.2,0.783069,0.807287,0.877489
63.6,0.781437,0.805835,0.876573
64,0.77981,0.804386,0.875657
64.4,0.778187,0.802939,0.874742
64.8,0.776568,0.801495,0.873827
65.2,0.774954,0.800054,0.872913
65.6,0.773344,0.798615,0.872
66,0.771738,0.797179,0.871086
66.4,0.770137,0.795745,0.870173
66.8,0.76854,0.794314,0.869261
67.2,0.766947,0.792885,0.868348
67.6,0.765359,0.791458,0.867436
68,0.763775,0.790034,0.866523
68.4,0.762195,0.788613,0.865611
68.8,0.76062,0.787194,0.864699
69.2,0.75905,0.785777,0.863787
69.6,0.757483,0.784363,0.862875
70,0.755922,0.782951,0.861963
70.4,0.754365,0.781542,0.861051
70.8,0.752813,0.780136,0.86014
71.2,0.751265,0.778732,0.859229
71.6,0.749722,0.777331,0.858317
72,0.748184,0.775933,0.857407
72.4,0.746651,0.774537,0.856496
72.8,0.745123,0.773145,0.855586
73.2,0.7436,0.771756,0.854677
73.6,0.742082,0.770369,0.853768
74,0.74057,0.768986,0.852859
74.4,0.739063,0.767606,0.851952
74.8,0.737561,0.76623,0.851045
75.2,0.736065,0.764857,0.850139
75.6,0.734574,0.763488,0.849235
76,0.73309,0.762122,0.848331
76.4,0.731611,0.76076,0.847429
76.8,0.730138,0.759402,0.846528
77.2,0.728671,0.758049,0.845628
77.6,0.72721,0.756699,0.844731
78,0.725756,0.755353,0.843835
78.4,0.724308,0.754012,0.84294
78.8,0.722866,0.752676,0.842048
79.2,0.721431,0.751343,0.841158
79.6,0.720003,0.750016,0.84027
80,0.718582,0.748693,0.839384
80.4,0.717167,0.747375,0.838501
80.8,0.715759,0.746062,0.83762
81.2,0.714359,0.744754,0.836741
81.6,0.712965,0.743452,0.835866
82,0.711579,0.742154,0.834993
82.4,0.710199,0.740862,0.834123
82.8,0.708827,0.739574,0.833255
83.2,0.707463,0.738293,0.832391
83.6,0.706105,0.737016,0.83153
84,0.704755,0.735745,0.830672
84.4,0.703413,0.73448,0.829816
84.8,0.702077,0.73322,0.828964
85.2,0.70075,0.731966,0.828116
85.6,0.699429,0.730717,0.82727
86,0.698116,0.729474,0.826427
86.4,0.696811,0.728236,0.825588
86.8,0.695513,0.727004,0.824752
87.2,0.694222,0.725777,0.823919
87.6,0.692939,0.724556,0.823089
88,0.691663,0.72334,0.822263
88.4,0.690394,0.72213,0.821439
88.8,0.689132,0.720926,0.820619
89.2,0.687878,0.719726,0.819801
89.6,0.68663,0.718532,0.818987
90,0.68539,0.717343,0.818175
90.4,0.684157,0.71616,0.817366
90.8,0.68293,0.714981,0.81656
91.2,0.68171,0.713808,0.815757
91.6,0.680497,0.712639,0.814956
92,0.67929,0.711475,0.814158
92.4,0.67809,0.710317,0.813363
92.8,0.676897,0.709162,0.81257
93.2,0.675709,0.708013,0.811779
93.6,0.674528,0.706868,0.81099
94,0.673353,0.705728,0.810203
94.4,0.672183,0.704592,0.809419
94.8,0.67102,0.70346,0.808636
95.2,0.669862,0.702332,0.807856
95.6,0.66871,0.701209,0.807077
96,0.667564,0.700089,0.8063
96.4,0.666423,0.698974,0.805524
96.8,0.665287,0.697862,0.80475
97.2,0.664157,0.696754,0.803978
97.6,0.663031,0.69565,0.803207
98,0.661911,0.694549,0.802437
98.4,0.660795,0.693452,0.801668
98.8,0.659685,0.692358,0.800901
99.2,0.658579,0.691268,0.800135
99.6,0.657477,0.690181,0.79937
100,0.656381,0.689097,0.798606
100.4,0.655289,0.688017,0.797843
100.8,0.654201,0.686939,0.797081
101.2,0.653117,0.685865,0.79632
101.6,0.652038,0.684794,0.79556
102,0.650963,0.683726,0.794801
102.4,0.649892,0.682661,0.794042
102.8,0.648826,0.681599,0.793285
103.2,0.647763,0.680539,0.792529
103.6,0.646704,0.679483,0.791773
104,0.645649,0.67843,0.791018
104.4,0.644598,0.677379,0.790265
104.8,0.643551,0.676332,0.789512
105.2,0.642508,0.675287,0.78876
105.6,0.641469,0.674245,0.78801
106,0.640434,0.673207,0.78726
106.4,0.639402,0.672171,0.786511
106.8,0.638374,0.671138,0.785764
107.2,0.63735,0.670107,0.785017
107.6,0.636329,0.66908,0.784272
108,0.635312,0.668056,0.783528
108.4,0.634299,0.667035,0.782786
108.8,0.63329,0.666016,0.782044
109.2,0.632284,0.665001,0.781305
109.6,0.631282,0.663989,0.780566
110,0.630283,0.662979,0.779829
110.4,0.629288,0.661973,0.779094
110.8,0.628297,0.66097,0.77836
111.2,0.627309,0.65997,0.777627
111.6,0.626325,0.658972,0.776897
112,0.625345,0.657978,0.776168
112.4,0.624368,0.656988,0.775441
112.8,0.623395,0.656,0.774715
113.2,0.622425,0.655015,0.773992
113.6,0.621459,0.654033,0.77327
114,0.620496,0.653055,0.77255
114.4,0.619537,0.65208,0.771832
114.8,0.618581,0.651107,0.771116
115.2,0.617628,0.650138,0.770402
115.6,0.616679,0.649172,0.76969
116,0.615733,0.648209,0.768979
116.4,0.614791,0.647249,0.768271
116.8,0.613852,0.646291,0.767564
117.2,0.612916,0.645337,0.76686
117.6,0.611983,0.644386,0.766157
118,0.611053,0.643437,0.765456
118.4,0.610126,0.642492,0.764757
118.8,0.609202,0.641549,0.76406
119.2,0.60828,0.640609,0.763365
119.6,0.607362,0.639671,0.762671
120,0.606446,0.638737,0.761979
120.4,0.605533,0.637804,0.761289
120.8,0.604623,0.636874,0.7606
121.2,0.603714,0.635947,0.759913
121.6,0.602809,0.635022,0.759227
122,0.601905,0.634099,0.758543
122.4,0.601004,0.633178,0.75786
122.8,0.600105,0.63226,0.757178
123.2,0.599207,0.631343,0.756497
123.6,0.598312,0.630428,0.755818
124,0.597418,0.629515,0.755139
124.4,0.596527,0.628604,0.754462
124.8,0.595636,0.627695,0.753785
125.2,0.594747,0.626787,0.753109
125.6,0.59386,0.62588,0.752434
126,0.592974,0.624975,0.75176
126.4,0.592089,0.624072,0.751086
126.8,0.591205,0.623169,0.750413
127.2,0.590322,0.622268,0.74974
127.6,0.58944,0.621368,0.749067
128,0.588559,0.620468,0.748395
128.4,0.587678,0.61957,0.747723
128.8,0.586798,0.618673,0.747051
129.2,0.585919,0.617776,0.746379
129.6,0.58504,0.61688,0.745708
130,0.584161,0.615984,0.745036
130.4,0.583283,0.61509,0.744364
130.8,0.582405,0.614195,0.743692
131.2,0.581527,0.613302,0.74302
131.6,0.58065,0.612408,0.742348
132,0.579772,0.611515,0.741676
132.4,0.578894,0.610623,0.741003
132.8,0.578016,0.60973,0.74033
133.2,0.577138,0.608838,0.739656
133.6,0.57626,0.607946,0.738983
134,0.575382,0.607055,0.738309
134.4,0.574503,0.606163,0.737635
134.8,0.573625,0.605272,0.73696
135.2,0.572746,0.60438,0.736285
135.6,0.571866,0.603489,0.73561
136,0.570987,0.602598,0.734934
136.4,0.570106,0.601708,0.734258
136.8,0.569226,0.600817,0.733582
137.2,0.568345,0.599926,0.732906
137.6,0.567464,0.599036,0.732229
138,0.566583,0.598146,0.731553
138.4,0.565701,0.597256,0.730876
138.8,0.564819,0.596366,0.730198
139.2,0.563936,0.595476,0.729521
139.6,0.563053,0.594587,0.728844
140,0.56217,0.593698,0.728166
140.4,0.561287,0.592809,0.727489
140.8,0.560403,0.59192,0.726812
141.2,0.559519,0.591032,0.726135
141.6,0.558635,0.590144,0.725458
142,0.55775,0.589256,0.724781
142.4,0.556866,0.588369,0.724104
142.8,0.555981,0.587482,0.723427
143.2,0.555096,0.586595,0.722751
143.6,0.554211,0.585709,0.722075
144,0.553326,0.584824,0.7214
144.4,0.55244,0.583939,0.720725
144.8,0.551555,0.583054,0.72005
145.2,0.550669,0.58217,0.719376
145.6,0.549784,0.581287,0.718702
146,0.548899,0.580404,0.718029
146.4,0.548013,0.579522,0.717356
146.8,0.547128,0.57864,0.716684
147.2,0.546242,0.577759,0.716012
147.6,0.545357,0.576878,0.715341
148,0.544471,0.575998,0.71467
148.4,0.543586,0.575119,0.714
148.8,0.542701,0.57424,0.713331
149.2,0.541816,0.573362,0.712662
149.6,0.540931,0.572485,0.711994
150,0.540046,0.571608,0.711326
150.4,0.53916,0.570731,0.710659
150.8,0.538275,0.569855,0.709992
151.2,0.537391,0.56898,0.709325
151.6,0.536506,0.568105,0.70866
152,0.535621,0.567231,0.707994
152.4,0.534736,0.566357,0.707329
152.8,0.533851,0.565484,0.706665
153.2,0.532966,0.564611,0.706
153.6,0.53208,0.563738,0.705336
154,0.531195,0.562866,0.704673
154.4,0.53031,0.561994,0.704009
154.8,0.529425,0.561122,0.703346
155.2,0.528539,0.560251,0.702683
155.6,0.527653,0.55938,0.70202
156,0.526767,0.558509,0.701357
156.4,0.525881,0.557638,0.700694
156.8,0.524995,0.556767,0.700031
157.2,0.524108,0.555897,0.699368
157.6,0.523221,0.555026,0.698704
158,0.522333,0.554155,0.698041
158.4,0.521446,0.553285,0.697377
158.8,0.520558,0.552414,0.696714
159.2,0.519669,0.551544,0.696049
159.6,0.518781,0.550673,0.695385
160,0.517891,0.549802,0.69472
160.4,0.517002,0.548931,0.694055
160.8,0.516112,0.54806,0.693389
161.2,0.515221,0.547189,0.692723
161.6,0.51433,0.546318,0.692057
162,0.513439,0.545446,0.69139
162.4,0.512547,0.544575,0.690723
162.8,0.511655,0.543703,0.690055
163.2,0.510762,0.54283,0.689386
163.6,0.509869,0.541958,0.688717
164,0.508976,0.541086,0.688048
164.4,0.508082,0.540213,0.687378
164.8,0.507188,0.53934,0.686707
165.2,0.506293,0.538467,0.686036
165.6,0.505398,0.537594,0.685364
166,0.504503,0.536721,0.684692
166.4,0.503608,0.535847,0.68402
166.8,0.502712,0.534974,0.683347
167.2,0.501816,0.5341,0.682673
167.6,0.50092,0.533227,0.682
168,0.500024,0.532353,0.681326
168.4,0.499127,0.53148,0.680651
168.8,0.498231,0.530606,0.679976
169.2,0.497335,0.529733,0.679301
169.6,0.496439,0.52886,0.678626
170,0.495543,0.527987,0.677951
170.4,0.494647,0.527115,0.677275
170.8,0.493751,0.526243,0.6766
171.2,0.492856,0.525371,0.675924
171.6,0.491961,0.5245,0.675249
172,0.491067,0.523629,0.674573
172.4,0.490173,0.522758,0.673898
172.8,0.489279,0.521888,0.673223
173.2,0.488387,0.521019,0.672548
173.6,0.487494,0.520151,0.671873
174,0.486603,0.519283,0.671199
174.4,0.485712,0.518416,0.670525
174.8,0.484823,0.517549,0.669851
175.2,0.483934,0.516684,0.669178
175.6,0.483046,0.51582,0.668506
176,0.482159,0.514956,0.667834
176.4,0.481273,0.514094,0.667162
176.8,0.480389,0.513232,0.666491
177.2,0.479505,0.512372,0.665821
177.6,0.478623,0.511512,0.665151
178,0.477743,0.510654,0.664483
178.4,0.476863,0.509797,0.663815
178.8,0.475985,0.508942,0.663147
179.2,0.475108,0.508087,0.662481
179.6,0.474233,0.507234,0.661815
180,0.47336,0.506382,0.66115
180.4,0.472488,0.505532,0.660486
180.8,0.471617,0.504682,0.659823
181.2,0.470748,0.503835,0.659161
181.6,0.469881,0.502988,0.658499
182,0.469016,0.502143,0.657838
182.4,0.468152,0.501299,0.657179
182.8,0.46729,0.500457,0.65652
183.2,0.46643,0.499616,0.655862
183.6,0.465571,0.498777,0.655204
184,0.464714,0.497939,0.654548
184.4,0.463859,0.497102,0.653892
184.8,0.463006,0.496267,0.653237
185.2,0.462155,0.495433,0.652583
185.6,0.461305,0.494601,0.65193
186,0.460458,0.49377,0.651277
186.4,0.459612,0.49294,0.650625
186.8,0.458768,0.492112,0.649974
187.2,0.457926,0.491286,0.649324
187.6,0.457085,0.49046,0.648674
188,0.456247,0.489636,0.648024
188.4,0.45541,0.488813,0.647376
188.8,0.454575,0.487992,0.646727
189.2,0.453742,0.487172,0.64608
189.6,0.452911,0.486353,0.645433
190,0.452082,0.485536,0.644786
190.4,0.451255,0.48472,0.64414
190.8,0.450429,0.483905,0.643494
191.2,0.449605,0.483092,0.642849
191.6,0.448783,0.482279,0.642204
192,0.447963,0.481468,0.641559
192.4,0.447145,0.480659,0.640915
192.8,0.446329,0.47985,0.640271
193.2,0.445514,0.479043,0.639628
193.6,0.444702,0.478237,0.638985
194,0.443891,0.477433,0.638342
194.4,0.443082,0.47663,0.6377
194.8,0.442275,0.475828,0.637058
195.2,0.44147,0.475027,0.636416
195.6,0.440666,0.474228,0.635775
196,0.439865,0.47343,0.635134
196.4,0.439066,0.472633,0.634493
196.8,0.438268,0.471838,0.633853
197.2,0.437473,0.471044,0.633213
197.6,0.43668,0.470251,0.632574
198,0.435888,0.46946,0.631934
198.4,0.435099,0.46867,0.631296
198.8,0.434312,0.467882,0.630658
199.2,0.433526,0.467095,0.63002
199.6,0.432743,0.46631,0.629383
200,0.431962,0.465526,0.628747
200.4,0.431184,0.464744,0.628111
200.8,0.430407,0.463964,0.627475
201.2,0.429633,0.463185,0.626841
201.6,0.428861,0.462408,0.626207
202,0.428091,0.461632,0.625574
202.4,0.427324,0.460858,0.624941
202.8,0.426559,0.460086,0.624309
203.2,0.425797,0.459316,0.623679
203.6,0.425037,0.458548,0.623049
204,0.424279,0.457782,0.62242
204.4,0.423524,0.457017,0.621792
204.8,0.422772,0.456255,0.621165
205.2,0.422022,0.455494,0.620539
205.6,0.421275,0.454736,0.619914
206,0.42053,0.453979,0.619291
206.4,0.419788,0.453225,0.618668
206.8,0.419049,0.452472,0.618047
207.2,0.418312,0.451722,0.617426
207.6,0.417579,0.450974,0.616807
208,0.416848,0.450228,0.61619
208.4,0.41612,0.449485,0.615573
208.8,0.415394,0.448743,0.614958
209.2,0.414672,0.448004,0.614345
209.6,0.413953,0.447267,0.613732
210,0.413236,0.446533,0.613121
210.4,0.412522,0.4458,0.612512
210.8,0.411811,0.44507,0.611904
211.2,0.411103,0.444343,0.611297
211.6,0.410398,0.443617,0.610691
212,0.409696,0.442894,0.610088
212.4,0.408997,0.442173,0.609485
212.8,0.408301,0.441455,0.608884
213.2,0.407607,0.440739,0.608284
213.6,0.406917,0.440025,0.607686
214,0.40623,0.439313,0.607089
214.4,0.405545,0.438604,0.606493
214.8,0.404863,0.437897,0.605899
215.2,0.404184,0.437192,0.605306
215.6,0.403508,0.436489,0.604714
216,0.402835,0.435789,0.604124
216.4,0.402164,0.43509,0.603535
216.8,0.401497,0.434394,0.602947
217.2,0.400832,0.4337,0.602361
217.6,0.400169,0.433009,0.601775
218,0.39951,0.432319,0.601191
218.4,0.398853,0.431631,0.600608
218.8,0.398199,0.430946,0.600026
219.2,0.397547,0.430262,0.599445
219.6,0.396898,0.429581,0.598866
220,0.396251,0.428901,0.598287
220.4,0.395607,0.428224,0.597709
220.8,0.394966,0.427548,0.597132
221.2,0.394327,0.426874,0.596556
221.6,0.39369,0.426202,0.595981
222,0.393056,0.425532,0.595407
222.4,0.392423,0.424863,0.594834
222.8,0.391794,0.424197,0.594261
223.2,0.391166,0.423532,0.59369
223.6,0.390541,0.422869,0.593119
224,0.389918,0.422207,0.592548
224.4,0.389297,0.421547,0.591979
224.8,0.388678,0.420889,0.59141
225.2,0.388061,0.420233,0.590842
225.6,0.387446,0.419578,0.590275
226,0.386834,0.418924,0.589708
226.4,0.386223,0.418273,0.589142
226.8,0.385615,0.417623,0.588576
227.2,0.385008,0.416974,0.588011
227.6,0.384403,0.416327,0.587447
228,0.3838,0.415681,0.586883
228.4,0.383199,0.415037,0.586321
228.8,0.3826,0.414395,0.585758
229.2,0.382003,0.413754,0.585196
229.6,0.381408,0.413114,0.584635
230,0.380814,0.412476,0.584075
230.4,0.380222,0.41184,0.583515
230.8,0.379633,0.411205,0.582956
231.2,0.379044,0.410572,0.582398
231.6,0.378458,0.40994,0.58184
232,0.377873,0.409309,0.581283
232.4,0.377291,0.40868,0.580727
232.8,0.37671,0.408053,0.580171
233.2,0.37613,0.407427,0.579616
233.6,0.375553,0.406802,0.579062
234,0.374977,0.40618,0.578509
234.4,0.374403,0.405558,0.577957
234.8,0.37383,0.404938,0.577405
235.2,0.37326,0.40432,0.576854
235.6,0.372691,0.403704,0.576304
236,0.372124,0.403088,0.575755
236.4,0.371558,0.402475,0.575207
236.8,0.370995,0.401863,0.57466
237.2,0.370433,0.401253,0.574114
237.6,0.369872,0.400644,0.573569
238,0.369314,0.400037,0.573025
238.4,0.368757,0.399431,0.572482
238.8,0.368201,0.398827,0.57194
239.2,0.367648,0.398224,0.571399
239.6,0.367096,0.397624,0.570859
240,0.366546,0.397024,0.57032
240.4,0.365997,0.396427,0.569782
240.8,0.36545,0.395831,0.569245
241.2,0.364905,0.395236,0.568709
241.6,0.364361,0.394643,0.568174
242,0.363819,0.394052,0.56764
242.4,0.363279,0.393462,0.567108
242.8,0.36274,0.392873,0.566576
243.2,0.362203,0.392287,0.566045
243.6,0.361667,0.391701,0.565516
244,0.361132,0.391117,0.564987
244.4,0.3606,0.390535,0.56446
244.8,0.360068,0.389954,0.563933
245.2,0.359538,0.389375,0.563408
245.6,0.35901,0.388796,0.562883
246,0.358482,0.38822,0.56236
246.4,0.357956,0.387644,0.561837
246.8,0.357432,0.38707,0.561315
247.2,0.356909,0.386497,0.560794
247.6,0.356387,0.385926,0.560274
248,0.355866,0.385355,0.559754
248.4,0.355346,0.384786,0.559236
248.8,0.354827,0.384218,0.558718
249.2,0.35431,0.383651,0.558201
249.6,0.353793,0.383085,0.557684
250,0.353278,0.382521,0.557168
250.4,0.352763,0.381957,0.556653
250.8,0.35225,0.381394,0.556138
251.2,0.351737,0.380832,0.555624
251.6,0.351225,0.380271,0.55511
252,0.350714,0.379711,0.554597
252.4,0.350204,0.379152,0.554084
252.8,0.349694,0.378594,0.553572
253.2,0.349185,0.378036,0.55306
253.6,0.348677,0.37748,0.552548
254,0.348169,0.376923,0.552037
254.4,0.347662,0.376368,0.551526
254.8,0.347156,0.375813,0.551015
255.2,0.34665,0.375259,0.550505
255.6,0.346144,0.374706,0.549994
256,0.345639,0.374153,0.549484
256.4,0.345134,0.3736,0.548974
256.8,0.34463,0.373049,0.548464
257.2,0.344126,0.372497,0.547955
257.6,0.343622,0.371946,0.547445
258,0.343118,0.371396,0.546936
258.4,0.342615,0.370846,0.546426
258.8,0.342112,0.370297,0.545917
259.2,0.341609,0.369748,0.545408
259.6,0.341107,0.369199,0.544899
260,0.340604,0.368651,0.54439
260.4,0.340102,0.368103,0.543881
260.8,0.3396,0.367556,0.543372
261.2,0.339098,0.367009,0.542863
261.6,0.338596,0.366462,0.542355
262,0.338094,0.365916,0.541846
262.4,0.337593,0.36537,0.541338
262.8,0.337091,0.364824,0.540829
263.2,0.33659,0.364279,0.540321
263.6,0.336089,0.363734,0.539813
264,0.335588,0.36319,0.539305
264.4,0.335086,0.362646,0.538797
264.8,0.334586,0.362103,0.53829
265.2,0.334085,0.36156,0.537782
265.6,0.333584,0.361017,0.537275
266,0.333083,0.360475,0.536768
266.4,0.332583,0.359933,0.536262
266.8,0.332082,0.359391,0.535755
267.2,0.331582,0.35885,0.535249
267.6,0.331082,0.35831,0.534743
268,0.330582,0.35777,0.534238
268.4,0.330082,0.35723,0.533732
268.8,0.329583,0.356691,0.533228
269.2,0.329083,0.356152,0.532723
269.6,0.328584,0.355614,0.532219
270,0.328085,0.355077,0.531715
270.4,0.327586,0.35454,0.531212
270.8,0.327087,0.354003,0.530709
271.2,0.326588,0.353467,0.530207
271.6,0.32609,0.352931,0.529705
272,0.325592,0.352396,0.529203
272.4,0.325094,0.351862,0.528702
272.8,0.324597,0.351328,0.528201
273.2,0.324099,0.350794,0.527701
273.6,0.323602,0.350261,0.527201
274,0.323105,0.349729,0.526702
274.4,0.322609,0.349197,0.526203
274.8,0.322113,0.348666,0.525705
275.2,0.321616,0.348135,0.525207
275.6,0.321121,0.347605,0.524709
276,0.320625,0.347075,0.524212
276.4,0.32013,0.346545,0.523716
276.8,0.319634,0.346017,0.523219
277.2,0.31914,0.345488,0.522723
277.6,0.318645,0.34496,0.522228
278,0.31815,0.344433,0.521733
278.4,0.317656,0.343906,0.521238
278.8,0.317162,0.343379,0.520744
279.2,0.316668,0.342853,0.520249
279.6,0.316175,0.342327,0.519755
280,0.315681,0.341802,0.519262
280.4,0.315188,0.341277,0.518768
280.8,0.314695,0.340752,0.518275
281.2,0.314202,0.340227,0.517782
281.6,0.313709,0.339703,0.51729
282,0.313216,0.33918,0.516797
282.4,0.312724,0.338656,0.516305
282.8,0.312231,0.338133,0.515812
283.2,0.311739,0.33761,0.51532
283.6,0.311246,0.337087,0.514828
284,0.310754,0.336565,0.514336
284.4,0.310262,0.336042,0.513844
284.8,0.30977,0.33552,0.513351
285.2,0.309277,0.334998,0.512859
285.6,0.308785,0.334476,0.512367
286,0.308293,0.333955,0.511875
286.4,0.307801,0.333433,0.511383
286.8,0.307309,0.332912,0.510891
287.2,0.306817,0.332391,0.510398
287.6,0.306325,0.33187,0.509906
288,0.305833,0.331349,0.509413
288.4,0.305341,0.330828,0.508921
288.8,0.304848,0.330308,0.508428
289.2,0.304356,0.329787,0.507935
289.6,0.303864,0.329267,0.507442
290,0.303372,0.328746,0.506949
290.4,0.30288,0.328226,0.506456
290.8,0.302388,0.327706,0.505963
291.2,0.301896,0.327186,0.505469
291.6,0.301404,0.326667,0.504976
292,0.300912,0.326147,0.504482
292.4,0.30042,0.325628,0.503989
292.8,0.299928,0.325109,0.503495
293.2,0.299437,0.324589,0.503002
293.6,0.298945,0.324071,0.502508
294,0.298454,0.323552,0.502014
294.4,0.297962,0.323034,0.501521
294.8,0.297471,0.322516,0.501027
295.2,0.29698,0.321998,0.500534
295.6,0.296489,0.32148,0.50004
296,0.295999,0.320963,0.499547
296.4,0.295509,0.320446,0.499054
296.8,0.295019,0.31993,0.49856
297.2,0.294529,0.319414,0.498068
297.6,0.29404,0.318898,0.497575
298,0.293551,0.318383,0.497082
298.4,0.293062,0.317868,0.49659
298.8,0.292574,0.317354,0.496098
299.2,0.292086,0.31684,0.495606
299.6,0.291599,0.316326,0.495115
300,0.291112,0.315814,0.494624
300.4,0.290626,0.315301,0.494133
300.8,0.290141,0.31479,0.493643
301.2,0.289656,0.314278,0.493153
301.6,0.289171,0.313768,0.492663
302,0.288688,0.313258,0.492174
302.4,0.288204,0.312749,0.491686
302.8,0.287722,0.31224,0.491198
303.2,0.28724,0.311733,0.49071
303.6,0.28676,0.311225,0.490223
304,0.286279,0.310719,0.489736
304.4,0.2858,0.310213,0.48925
304.8,0.285321,0.309708,0.488764
305.2,0.284844,0.309204,0.488279
305.6,0.284367,0.308701,0.487795
306,0.283891,0.308198,0.487311
306.4,0.283416,0.307696,0.486828
306.8,0.282942,0.307195,0.486345
307.2,0.282468,0.306695,0.485862
307.6,0.281996,0.306195,0.485381
308,0.281525,0.305697,0.484899
308.4,0.281054,0.305199,0.484419
308.8,0.280585,0.304702,0.483939
309.2,0.280116,0.304205,0.483459
309.6,0.279649,0.30371,0.48298
310,0.279182,0.303215,0.482502
310.4,0.278716,0.302722,0.482023
310.8,0.278252,0.302229,0.481546
311.2,0.277788,0.301736,0.481069
311.6,0.277326,0.301245,0.480592
312,0.276864,0.300754,0.480116
312.4,0.276404,0.300265,0.479641
312.8,0.275944,0.299776,0.479165
313.2,0.275486,0.299287,0.478691
313.6,0.275028,0.2988,0.478216
314,0.274572,0.298313,0.477742
314.4,0.274116,0.297827,0.477269
314.8,0.273662,0.297342,0.476796
315.2,0.273208,0.296858,0.476323
315.6,0.272756,0.296374,0.47585
316,0.272305,0.295891,0.475378
316.4,0.271854,0.295409,0.474906
316.8,0.271405,0.294928,0.474435
317.2,0.270956,0.294447,0.473964
317.6,0.270509,0.293967,0.473493
318,0.270062,0.293488,0.473022
318.4,0.269617,0.29301,0.472552
318.8,0.269173,0.292532,0.472082
319.2,0.268729,0.292055,0.471612
319.6,0.268287,0.291579,0.471142
320,0.267845,0.291104,0.470673
320.4,0.267405,0.290629,0.470204
320.8,0.266966,0.290155,0.469736
321.2,0.266527,0.289682,0.469267
321.6,0.26609,0.28921,0.468799
322,0.265654,0.288738,0.468332
322.4,0.265218,0.288267,0.467864
322.8,0.264784,0.287797,0.467397
323.2,0.264351,0.287328,0.46693
323.6,0.263919,0.28686,0.466464
324,0.263488,0.286392,0.465998
324.4,0.263058,0.285926,0.465532
324.8,0.262629,0.28546,0.465067
325.2,0.262202,0.284995,0.464602
325.6,0.261775,0.284531,0.464138
326,0.26135,0.284067,0.463674
326.4,0.260925,0.283605,0.46321
326.8,0.260502,0.283144,0.462747
327.2,0.26008,0.282683,0.462284
327.6,0.25966,0.282224,0.461822
328,0.25924,0.281765,0.461361
328.4,0.258822,0.281308,0.4609
328.8,0.258405,0.280851,0.460439
329.2,0.257989,0.280396,0.459979
329.6,0.257575,0.279941,0.45952
330,0.257161,0.279488,0.459062
330.4,0.25675,0.279036,0.458604
330.8,0.256339,0.278585,0.458147
331.2,0.25593,0.278134,0.45769
331.6,0.255522,0.277686,0.457234
332,0.255116,0.277238,0.456779
332.4,0.254711,0.276791,0.456325
332.8,0.254307,0.276346,0.455872
333.2,0.253905,0.275901,0.455419
333.6,0.253504,0.275458,0.454967
334,0.253105,0.275017,0.454516
334.4,0.252707,0.274576,0.454066
334.8,0.252311,0.274136,0.453616
335.2,0.251916,0.273698,0.453168
335.6,0.251523,0.273261,0.45272
336,0.251131,0.272826,0.452273
336.4,0.250741,0.272391,0.451827
336.8,0.250352,0.271958,0.451382
337.2,0.249964,0.271526,0.450938
337.6,0.249579,0.271095,0.450494
338,0.249194,0.270666,0.450052
338.4,0.248812,0.270238,0.44961
338.8,0.24843,0.269811,0.449169
339.2,0.248051,0.269385,0.448729
339.6,0.247673,0.268961,0.44829
340,0.247296,0.268537,0.447852
340.4,0.246921,0.268115,0.447415
340.8,0.246547,0.267695,0.446978
341.2,0.246175,0.267275,0.446542
341.6,0.245804,0.266857,0.446107
342,0.245435,0.26644,0.445673
342.4,0.245067,0.266024,0.445239
342.8,0.244701,0.265609,0.444807
343.2,0.244336,0.265196,0.444375
343.6,0.243972,0.264783,0.443943
344,0.24361,0.264372,0.443513
344.4,0.24325,0.263962,0.443083
344.8,0.24289,0.263553,0.442654
345.2,0.242532,0.263145,0.442225
345.6,0.242176,0.262738,0.441797
346,0.24182,0.262332,0.44137
346.4,0.241466,0.261928,0.440944
346.8,0.241114,0.261524,0.440518
347.2,0.240762,0.261121,0.440092
347.6,0.240412,0.26072,0.439667
348,0.240063,0.260319,0.439243
348.4,0.239716,0.25992,0.438819
348.8,0.239369,0.259521,0.438396
349.2,0.239024,0.259123,0.437973
349.6,0.238679,0.258727,0.437551
350,0.238336,0.258331,0.437129
350.4,0.237994,0.257936,0.436708
350.8,0.237654,0.257542,0.436287
351.2,0.237314,0.257149,0.435866
351.6,0.236975,0.256757,0.435446
352,0.236638,0.256366,0.435027
352.4,0.236301,0.255976,0.434608
352.8,0.235965,0.255587,0.43419
353.2,0.235631,0.255198,0.433772
353.6,0.235297,0.254811,0.433354
354,0.234965,0.254424,0.432937
354.4,0.234633,0.254039,0.43252
354.8,0.234303,0.253654,0.432104
355.2,0.233973,0.25327,0.431688
355.6,0.233645,0.252887,0.431273
356,0.233317,0.252504,0.430858
356.4,0.23299,0.252123,0.430444
356.8,0.232665,0.251742,0.43003
357.2,0.23234,0.251363,0.429617
357.6,0.232016,0.250984,0.429204
358,0.231693,0.250606,0.428792
358.4,0.231371,0.250229,0.42838
358.8,0.231049,0.249853,0.427969
359.2,0.230729,0.249478,0.427559
359.6,0.23041,0.249103,0.427149
360,0.230091,0.24873,0.426739
360.4,0.229774,0.248358,0.42633
360.8,0.229457,0.247986,0.425922
361.2,0.229141,0.247615,0.425515
361.6,0.228827,0.247245,0.425108
362,0.228513,0.246877,0.424701
362.4,0.2282,0.246509,0.424296
362.8,0.227887,0.246142,0.423891
363.2,0.227576,0.245775,0.423487
363.6,0.227266,0.24541,0.423083
364,0.226956,0.245046,0.42268
364.4,0.226648,0.244683,0.422278
364.8,0.22634,0.24432,0.421876
365.2,0.226033,0.243959,0.421475
365.6,0.225728,0.243598,0.421075
366,0.225422,0.243239,0.420676
366.4,0.225118,0.24288,0.420277
366.8,0.224815,0.242522,0.419879
367.2,0.224513,0.242165,0.419482
367.6,0.224211,0.241809,0.419085
368,0.22391,0.241454,0.41869
368.4,0.22361,0.2411,0.418294
368.8,0.223311,0.240746,0.4179
369.2,0.223013,0.240394,0.417506
369.6,0.222716,0.240042,0.417113
370,0.222419,0.239691,0.416721
370.4,0.222123,0.239342,0.416329
370.8,0.221828,0.238992,0.415938
371.2,0.221534,0.238644,0.415547
371.6,0.221241,0.238297,0.415157
372,0.220948,0.23795,0.414768
372.4,0.220656,0.237604,0.414379
372.8,0.220364,0.237259,0.413991
373.2,0.220074,0.236914,0.413604
373.6,0.219783,0.236571,0.413217
374,0.219494,0.236228,0.41283
374.4,0.219205,0.235885,0.412444
374.8,0.218917,0.235544,0.412059
375.2,0.218629,0.235203,0.411673
375.6,0.218342,0.234862,0.411289
376,0.218056,0.234523,0.410905
376.4,0.21777,0.234183,0.410521
376.8,0.217484,0.233845,0.410137
377.2,0.217199,0.233507,0.409754
377.6,0.216915,0.233169,0.409372
378,0.216631,0.232833,0.408989
378.4,0.216347,0.232496,0.408607
378.8,0.216064,0.23216,0.408225
379.2,0.215781,0.231825,0.407844
379.6,0.215498,0.23149,0.407462
380,0.215216,0.231155,0.407081
380.4,0.214934,0.230821,0.406701
380.8,0.214652,0.230487,0.40632
381.2,0.214371,0.230154,0.40594
381.6,0.214089,0.229821,0.405559
382,0.213808,0.229488,0.405179
382.4,0.213528,0.229156,0.4048
382.8,0.213247,0.228824,0.40442
383.2,0.212967,0.228493,0.40404
383.6,0.212686,0.228162,0.403661
384,0.212406,0.227831,0.403282
384.4,0.212126,0.2275,0.402903
384.8,0.211847,0.22717,0.402524
385.2,0.211567,0.22684,0.402145
385.6,0.211287,0.226511,0.401767
386,0.211008,0.226181,0.401388
386.4,0.210728,0.225852,0.40101
386.8,0.210449,0.225523,0.400632
387.2,0.21017,0.225195,0.400254
387.6,0.20989,0.224867,0.399876
388,0.209611,0.224539,0.399498
388.4,0.209332,0.224211,0.399121
388.8,0.209053,0.223884,0.398744
389.2,0.208774,0.223557,0.398367
389.6,0.208495,0.22323,0.39799
390,0.208216,0.222904,0.397613
390.4,0.207937,0.222577,0.397237
390.8,0.207659,0.222252,0.39686
391.2,0.20738,0.221926,0.396484
391.6,0.207101,0.221601,0.396109
392,0.206823,0.221276,0.395733
392.4,0.206544,0.220951,0.395358
392.8,0.206266,0.220627,0.394983
393.2,0.205987,0.220303,0.394609
393.6,0.205709,0.219979,0.394234
394,0.205431,0.219656,0.39386
394.4,0.205152,0.219333,0.393487
394.8,0.204874,0.21901,0.393113
395.2,0.204597,0.218688,0.39274
395.6,0.204319,0.218366,0.392368
396,0.204041,0.218044,0.391995
396.4,0.203763,0.217723,0.391623
396.8,0.203486,0.217402,0.391252
397.2,0.203208,0.217081,0.39088
397.6,0.202931,0.216761,0.390509
398,0.202654,0.216441,0.390139
398.4,0.202377,0.216121,0.389768
398.8,0.2021,0.215802,0.389399
399.2,0.201824,0.215483,0.389029
399.6,0.201547,0.215165,0.38866
400,0.201271,0.214846,0.388291
400.4,0.200995,0.214529,0.387922
400.8,0.200719,0.214211,0.387554
401.2,0.200443,0.213894,0.387186
401.6,0.200167,0.213577,0.386819
402,0.199892,0.21326,0.386452
402.4,0.199616,0.212944,0.386085
402.8,0.199341,0.212628,0.385718
403.2,0.199066,0.212313,0.385352
403.6,0.198791,0.211997,0.384985
404,0.198516,0.211682,0.38462
404.4,0.198241,0.211367,0.384254
404.8,0.197967,0.211053,0.383889
405.2,0.197693,0.210738,0.383523
405.6,0.197418,0.210424,0.383158
406,0.197144,0.210111,0.382794
406.4,0.19687,0.209797,0.382429
406.8,0.196596,0.209484,0.382064
407.2,0.196322,0.209171,0.3817
407.6,0.196049,0.208858,0.381336
408,0.195775,0.208545,0.380972
408.4,0.195501,0.208232,0.380608
408.8,0.195228,0.20792,0.380244
409.2,0.194954,0.207608,0.37988
409.6,0.194681,0.207296,0.379516
410,0.194408,0.206984,0.379153
410.4,0.194135,0.206672,0.378789
410.8,0.193861,0.206361,0.378425
411.2,0.193588,0.206049,0.378062
411.6,0.193315,0.205738,0.377698
412,0.193042,0.205427,0.377335
412.4,0.192769,0.205116,0.376971
412.8,0.192496,0.204805,0.376608
413.2,0.192223,0.204494,0.376244
413.6,0.19195,0.204183,0.375881
414,0.191677,0.203872,0.375517
414.4,0.191404,0.203562,0.375154
414.8,0.191131,0.203251,0.37479
415.2,0.190858,0.202941,0.374427
415.6,0.190585,0.202631,0.374063
416,0.190312,0.202321,0.3737
416.4,0.190039,0.202011,0.373336
416.8,0.189766,0.201701,0.372973
417.2,0.189493,0.201391,0.372609
417.6,0.18922,0.201082,0.372246
418,0.188947,0.200772,0.371882
418.4,0.188674,0.200463,0.371519
418.8,0.188401,0.200154,0.371156
419.2,0.188129,0.199845,0.370793
419.6,0.187856,0.199536,0.37043
420,0.187583,0.199228,0.370067
420.4,0.187311,0.198919,0.369704
420.8,0.187039,0.198611,0.369341
421.2,0.186766,0.198303,0.368978
421.6,0.186494,0.197995,0.368616
422,0.186222,0.197688,0.368254
422.4,0.18595,0.19738,0.367892
422.8,0.185678,0.197073,0.36753
423.2,0.185407,0.196766,0.367168
423.6,0.185136,0.19646,0.366806
424,0.184865,0.196154,0.366445
424.4,0.184594,0.195848,0.366084
424.8,0.184323,0.195542,0.365723
425.2,0.184053,0.195237,0.365363
425.6,0.183783,0.194932,0.365003
426,0.183513,0.194627,0.364643
426.4,0.183243,0.194323,0.364284
426.8,0.182974,0.194019,0.363924
427.2,0.182705,0.193715,0.363565
427.6,0.182437,0.193412,0.363207
428,0.182169,0.19311,0.362849
428.4,0.181901,0.192807,0.362491
428.8,0.181634,0.192505,0.362133
429.2,0.181367,0.192204,0.361776
429.6,0.181101,0.191903,0.36142
430,0.180835,0.191602,0.361063
430.4,0.180569,0.191302,0.360707
430.8,0.180304,0.191002,0.360352
431.2,0.180039,0.190703,0.359996
431.6,0.179775,0.190404,0.359641
432,0.179512,0.190106,0.359287
432.4,0.179249,0.189808,0.358933
432.8,0.178986,0.18951,0.358579
433.2,0.178724,0.189213,0.358226
433.6,0.178463,0.188917,0.357873
434,0.178202,0.188621,0.35752
434.4,0.177942,0.188325,0.357168
434.8,0.177682,0.18803,0.356816
435.2,0.177423,0.187735,0.356464
435.6,0.177165,0.187441,0.356113
436,0.176907,0.187147,0.355762
436.4,0.176649,0.186854,0.355411
436.8,0.176392,0.186561,0.355061
437.2,0.176136,0.186269,0.35471
437.6,0.17588,0.185977,0.354361
438,0.175625,0.185685,0.354011
438.4,0.175371,0.185394,0.353662
438.8,0.175117,0.185104,0.353313
439.2,0.174864,0.184814,0.352964
439.6,0.174611,0.184524,0.352615
440,0.174359,0.184235,0.352267
440.4,0.174107,0.183946,0.351919
440.8,0.173856,0.183658,0.351571
441.2,0.173606,0.18337,0.351224
441.6,0.173356,0.183082,0.350876
442,0.173107,0.182795,0.350529
442.4,0.172858,0.182509,0.350182
442.8,0.17261,0.182223,0.349835
443.2,0.172363,0.181937,0.349488
443.6,0.172116,0.181651,0.349142
444,0.171869,0.181367,0.348796
444.4,0.171623,0.181082,0.34845
444.8,0.171378,0.180798,0.348104
445.2,0.171134,0.180515,0.347758
445.6,0.170889,0.180231,0.347413
446,0.170646,0.179949,0.347068
446.4,0.170403,0.179666,0.346723
446.8,0.17016,0.179385,0.346378
447.2,0.169919,0.179103,0.346034
447.6,0.169677,0.178822,0.345689
448,0.169437,0.178542,0.345345
448.4,0.169197,0.178262,0.345002
448.8,0.168957,0.177983,0.344658
449.2,0.168718,0.177704,0.344315
449.6,0.16848,0.177425,0.343972
450,0.168242,0.177147,0.343629
450.4,0.168005,0.17687,0.343287
450.8,0.167768,0.176593,0.342945
451.2,0.167532,0.176317,0.342604
451.6,0.167297,0.176041,0.342262
452,0.167062,0.175766,0.341921
452.4,0.166828,0.175491,0.341581
452.8,0.166595,0.175217,0.341241
453.2,0.166362,0.174943,0.340901
453.6,0.16613,0.17467,0.340562
454,0.165898,0.174398,0.340223
454.4,0.165668,0.174126,0.339885
454.8,0.165438,0.173855,0.339547
455.2,0.165208,0.173584,0.33921
455.6,0.16498,0.173314,0.338873
456,0.164752,0.173045,0.338537
456.4,0.164525,0.172777,0.338201
456.8,0.164298,0.172509,0.337866
457.2,0.164073,0.172242,0.337531
457.6,0.163848,0.171975,0.337197
458,0.163624,0.171709,0.336864
458.4,0.1634,0.171444,0.336531
458.8,0.163178,0.17118,0.336198
459.2,0.162956,0.170916,0.335866
459.6,0.162735,0.170653,0.335535
460,0.162515,0.17039,0.335204
460.4,0.162296,0.170129,0.334874
460.8,0.162077,0.169868,0.334545
461.2,0.16186,0.169608,0.334216
461.6,0.161643,0.169348,0.333888
462,0.161427,0.16909,0.33356
462.4,0.161212,0.168832,0.333233
462.8,0.160998,0.168574,0.332906
463.2,0.160784,0.168318,0.33258
463.6,0.160572,0.168062,0.332255
464,0.16036,0.167807,0.33193
464.4,0.16015,0.167553,0.331606
464.8,0.15994,0.167299,0.331282
465.2,0.159731,0.167046,0.330959
465.6,0.159523,0.166794,0.330636
466,0.159316,0.166542,0.330314
466.4,0.159109,0.166292,0.329992
466.8,0.158904,0.166042,0.329671
467.2,0.158699,0.165792,0.32935
467.6,0.158495,0.165543,0.32903
468,0.158292,0.165295,0.32871
468.4,0.15809,0.165048,0.328391
468.8,0.157888,0.164801,0.328072
469.2,0.157688,0.164555,0.327753
469.6,0.157488,0.16431,0.327435
470,0.157289,0.164065,0.327118
470.4,0.157091,0.163821,0.3268
470.8,0.156894,0.163577,0.326483
471.2,0.156697,0.163334,0.326167
471.6,0.156501,0.163092,0.325851
472,0.156306,0.16285,0.325535
472.4,0.156112,0.162609,0.32522
472.8,0.155918,0.162369,0.324904
473.2,0.155725,0.162129,0.32459
473.6,0.155533,0.16189,0.324275
474,0.155341,0.161651,0.323961
474.4,0.15515,0.161413,0.323647
474.8,0.15496,0.161175,0.323334
475.2,0.154771,0.160938,0.32302
475.6,0.154582,0.160702,0.322707
476,0.154393,0.160466,0.322395
476.4,0.154206,0.16023,0.322083
476.8,0.154019,0.159995,0.321771
477.2,0.153832,0.159761,0.321459
477.6,0.153646,0.159527,0.321148
478,0.153461,0.159294,0.320837
478.4,0.153276,0.159061,0.320526
478.8,0.153092,0.158829,0.320216
479.2,0.152908,0.158598,0.319906
479.6,0.152725,0.158367,0.319596
480,0.152542,0.158136,0.319287
480.4,0.15236,0.157906,0.318978
480.8,0.152179,0.157677,0.31867
481.2,0.151998,0.157448,0.318362
481.6,0.151817,0.157219,0.318054
482,0.151637,0.156992,0.317747
482.4,0.151457,0.156764,0.31744
482.8,0.151278,0.156538,0.317134
483.2,0.1511,0.156311,0.316828
483.6,0.150922,0.156086,0.316522
484,0.150744,0.155861,0.316217
484.4,0.150567,0.155636,0.315913
484.8,0.15039,0.155413,0.315609
485.2,0.150214,0.155189,0.315305
485.6,0.150038,0.154967,0.315003
486,0.149863,0.154744,0.3147
486.4,0.149688,0.154523,0.314398
486.8,0.149514,0.154302,0.314097
487.2,0.14934,0.154081,0.313796
487.6,0.149167,0.153862,0.313496
488,0.148994,0.153642,0.313197
488.4,0.148822,0.153424,0.312897
488.8,0.14865,0.153206,0.312599
489.2,0.148478,0.152988,0.312301
489.6,0.148307,0.152771,0.312004
490,0.148137,0.152555,0.311707
490.4,0.147967,0.152339,0.311411
490.8,0.147797,0.152124,0.311115
491.2,0.147628,0.151909,0.31082
491.6,0.14746,0.151695,0.310526
492,0.147292,0.151482,0.310232
492.4,0.147124,0.151269,0.309939
492.8,0.146957,0.151056,0.309646
493.2,0.14679,0.150845,0.309354
493.6,0.146624,0.150633,0.309062
494,0.146458,0.150423,0.308771
494.4,0.146293,0.150212,0.30848
494.8,0.146128,0.150003,0.30819
495.2,0.145964,0.149794,0.3079
495.6,0.1458,0.149585,0.307611
496,0.145637,0.149377,0.307322
496.4,0.145474,0.149169,0.307034
496.8,0.145311,0.148962,0.306746
497.2,0.145149,0.148755,0.306458
497.6,0.144987,0.148548,0.306171
498,0.144826,0.148343,0.305884
498.4,0.144665,0.148137,0.305597
498.8,0.144504,0.147932,0.305311
499.2,0.144344,0.147727,0.305025
499.6,0.144184,0.147523,0.304739
500,0.144025,0.147319,0.304454
500.4,0.143866,0.147115,0.304169
500.8,0.143707,0.146912,0.303884
501.2,0.143548,0.146709,0.303599
501.6,0.14339,0.146507,0.303314
502,0.143232,0.146304,0.30303
502.4,0.143075,0.146102,0.302745
502.8,0.142917,0.145901,0.302461
503.2,0.14276,0.145699,0.302177
503.6,0.142603,0.145498,0.301893
504,0.142447,0.145297,0.301609
504.4,0.14229,0.145097,0.301325
504.8,0.142134,0.144896,0.301041
505.2,0.141978,0.144696,0.300758
505.6,0.141822,0.144496,0.300474
506,0.141666,0.144297,0.30019
506.4,0.141511,0.144097,0.299907
506.8,0.141355,0.143898,0.299623
507.2,0.1412,0.143699,0.29934
507.6,0.141045,0.1435,0.299057
508,0.14089,0.143301,0.298773
508.4,0.140735,0.143103,0.29849
508.8,0.14058,0.142905,0.298207
509.2,0.140425,0.142707,0.297924
509.6,0.14027,0.142509,0.297641
510,0.140115,0.142311,0.297358
510.4,0.139961,0.142114,0.297075
510.8,0.139806,0.141916,0.296792
511.2,0.139651,0.141719,0.29651
511.6,0.139496,0.141522,0.296228
512,0.139342,0.141326,0.295945
512.4,0.139187,0.141129,0.295663
512.8,0.139032,0.140933,0.295381
513.2,0.138878,0.140737,0.2951
513.6,0.138723,0.140541,0.294818
514,0.138568,0.140345,0.294537
514.4,0.138414,0.14015,0.294256
514.8,0.138259,0.139955,0.293975
515.2,0.138104,0.13976,0.293695
515.6,0.137949,0.139565,0.293415
516,0.137794,0.139371,0.293135
516.4,0.137639,0.139176,0.292855
516.8,0.137485,0.138982,0.292576
517.2,0.13733,0.138789,0.292297
517.6,0.137175,0.138595,0.292019
518,0.13702,0.138402,0.291741
518.4,0.136865,0.138209,0.291464
518.8,0.13671,0.138017,0.291187
519.2,0.136555,0.137824,0.29091
519.6,0.1364,0.137632,0.290634
520,0.136245,0.13744,0.290358
520.4,0.13609,0.137249,0.290083
520.8,0.135935,0.137058,0.289808
521.2,0.135781,0.136867,0.289533
521.6,0.135626,0.136676,0.28926
522,0.135471,0.136486,0.288986
522.4,0.135316,0.136296,0.288713
522.8,0.135161,0.136106,0.288441
523.2,0.135007,0.135916,0.288169
523.6,0.134852,0.135727,0.287897
524,0.134697,0.135538,0.287626
524.4,0.134543,0.135349,0.287355
524.8,0.134388,0.135161,0.287085
525.2,0.134234,0.134973,0.286815
525.6,0.13408,0.134785,0.286545
526,0.133925,0.134597,0.286276
526.4,0.133771,0.134409,0.286007
526.8,0.133617,0.134222,0.285739
527.2,0.133463,0.134035,0.28547
527.6,0.133309,0.133848,0.285202
528,0.133155,0.133661,0.284935
528.4,0.133001,0.133475,0.284667
528.8,0.132847,0.133288,0.2844
529.2,0.132693,0.133102,0.284133
529.6,0.13254,0.132916,0.283866
530,0.132386,0.13273,0.2836
530.4,0.132233,0.132544,0.283333
530.8,0.132079,0.132359,0.283066
531.2,0.131926,0.132173,0.2828
531.6,0.131773,0.131987,0.282534
532,0.131619,0.131802,0.282267
532.4,0.131466,0.131616,0.282001
532.8,0.131313,0.131431,0.281734
533.2,0.13116,0.131245,0.281467
533.6,0.131007,0.13106,0.281201
534,0.130854,0.130875,0.280934
534.4,0.130701,0.130689,0.280667
534.8,0.130548,0.130504,0.2804
535.2,0.130396,0.130319,0.280132
535.6,0.130243,0.130133,0.279865
536,0.13009,0.129948,0.279597
536.4,0.129937,0.129763,0.279329
536.8,0.129784,0.129577,0.279061
537.2,0.129632,0.129392,0.278793
537.6,0.129479,0.129206,0.278524
538,0.129326,0.12902,0.278255
538.4,0.129173,0.128835,0.277986
538.8,0.129021,0.128649,0.277716
539.2,0.128868,0.128463,0.277447
539.6,0.128715,0.128278,0.277177
540,0.128562,0.128092,0.276906
540.4,0.12841,0.127906,0.276636
540.8,0.128257,0.12772,0.276365
541.2,0.128104,0.127534,0.276094
541.6,0.127951,0.127348,0.275823
542,0.127799,0.127163,0.275551
542.4,0.127646,0.126977,0.27528
542.8,0.127493,0.126791,0.275008
543.2,0.12734,0.126605,0.274736
543.6,0.127187,0.126419,0.274464
544,0.127035,0.126233,0.274192
544.4,0.126882,0.126048,0.27392
544.8,0.126729,0.125862,0.273648
545.2,0.126576,0.125677,0.273376
545.6,0.126423,0.125491,0.273104
546,0.126271,0.125306,0.272832
546.4,0.126118,0.125121,0.27256
546.8,0.125965,0.124936,0.272288
547.2,0.125813,0.124751,0.272017
547.6,0.12566,0.124566,0.271745
548,0.125508,0.124382,0.271474
548.4,0.125355,0.124197,0.271203
548.8,0.125203,0.124013,0.270932
549.2,0.125051,0.12383,0.270662
549.6,0.124899,0.123646,0.270392
550,0.124747,0.123463,0.270123
550.4,0.124595,0.12328,0.269853
550.8,0.124443,0.123097,0.269585
551.2,0.124291,0.122915,0.269316
551.6,0.12414,0.122733,0.269049
552,0.123989,0.122551,0.268781
552.4,0.123838,0.12237,0.268515
552.8,0.123687,0.122189,0.268249
553.2,0.123536,0.122009,0.267983
553.6,0.123385,0.121829,0.267718
554,0.123235,0.121649,0.267454
554.4,0.123085,0.12147,0.26719
554.8,0.122935,0.121291,0.266927
555.2,0.122785,0.121112,0.266665
555.6,0.122636,0.120934,0.266403
556,0.122487,0.120756,0.266142
556.4,0.122338,0.120579,0.265882
556.8,0.122189,0.120402,0.265622
557.2,0.122041,0.120226,0.265363
557.6,0.121893,0.12005,0.265105
558,0.121745,0.119874,0.264847
558.4,0.121598,0.119699,0.26459
558.8,0.121451,0.119525,0.264333
559.2,0.121304,0.11935,0.264078
559.6,0.121157,0.119176,0.263822
560,0.121011,0.119003,0.263568
560.4,0.120865,0.11883,0.263313
560.8,0.12072,0.118657,0.26306
561.2,0.120575,0.118484,0.262806
561.6,0.12043,0.118312,0.262554
562,0.120285,0.118141,0.262301
562.4,0.120141,0.117969,0.262049
562.8,0.119997,0.117798,0.261798
563.2,0.119854,0.117627,0.261547
563.6,0.119711,0.117457,0.261296
564,0.119568,0.117286,0.261045
564.4,0.119425,0.117116,0.260795
564.8,0.119283,0.116947,0.260545
565.2,0.119141,0.116777,0.260295
565.6,0.119,0.116608,0.260045
566,0.118859,0.116439,0.259795
566.4,0.118718,0.11627,0.259545
566.8,0.118577,0.116101,0.259296
567.2,0.118437,0.115932,0.259046
567.6,0.118297,0.115764,0.258796
568,0.118158,0.115595,0.258547
568.4,0.118018,0.115427,0.258297
568.8,0.117879,0.115259,0.258047
569.2,0.117741,0.115091,0.257797
569.6,0.117603,0.114923,0.257546
570,0.117465,0.114756,0.257296
570.4,0.117327,0.114588,0.257045
570.8,0.11719,0.11442,0.256794
571.2,0.117053,0.114253,0.256543
571.6,0.116916,0.114085,0.256292
572,0.11678,0.113918,0.25604
572.4,0.116643,0.11375,0.255788
572.8,0.116508,0.113583,0.255536
573.2,0.116372,0.113416,0.255283
573.6,0.116237,0.113249,0.25503
574,0.116102,0.113082,0.254777
574.4,0.115968,0.112915,0.254523
574.8,0.115834,0.112748,0.25427
575.2,0.1157,0.112581,0.254016
575.6,0.115567,0.112414,0.253761
576,0.115433,0.112248,0.253507
576.4,0.115301,0.112081,0.253252
576.8,0.115168,0.111915,0.252997
577.2,0.115036,0.111748,0.252742
577.6,0.114904,0.111582,0.252487
578,0.114773,0.111416,0.252231
578.4,0.114642,0.111251,0.251976
578.8,0.114512,0.111085,0.25172
579.2,0.114381,0.11092,0.251464
579.6,0.114252,0.110755,0.251208
580,0.114122,0.11059,0.250953
580.4,0.113993,0.110425,0.250697
580.8,0.113865,0.110261,0.250441
581.2,0.113737,0.110097,0.250186
581.6,0.113609,0.109933,0.24993
582,0.113482,0.10977,0.249675
582.4,0.113355,0.109607,0.24942
582.8,0.113229,0.109444,0.249165
583.2,0.113103,0.109282,0.248911
583.6,0.112978,0.10912,0.248656
584,0.112853,0.108959,0.248403
584.4,0.112728,0.108798,0.248149
584.8,0.112604,0.108637,0.247896
585.2,0.112481,0.108478,0.247644
585.6,0.112358,0.108318,0.247392
586,0.112236,0.108159,0.247141
586.4,0.112114,0.108001,0.24689
586.8,0.111993,0.107843,0.24664
587.2,0.111872,0.107685,0.24639
587.6,0.111752,0.107529,0.246141
588,0.111632,0.107373,0.245893
588.4,0.111513,0.107217,0.245645
588.8,0.111395,0.107062,0.245399
589.2,0.111277,0.106908,0.245153
589.6,0.111159,0.106754,0.244908
590,0.111042,0.106601,0.244663
590.4,0.110926,0.106449,0.24442
590.8,0.11081,0.106297,0.244177
591.2,0.110695,0.106146,0.243935
591.6,0.11058,0.105995,0.243694
592,0.110466,0.105845,0.243453
592.4,0.110352,0.105696,0.243214
592.8,0.110239,0.105547,0.242975
593.2,0.110127,0.105399,0.242738
593.6,0.110015,0.105252,0.242501
594,0.109903,0.105105,0.242265
594.4,0.109792,0.104959,0.24203
594.8,0.109681,0.104814,0.241795
595.2,0.109571,0.104669,0.241562
595.6,0.109462,0.104525,0.241329
596,0.109352,0.104381,0.241097
596.4,0.109244,0.104238,0.240865
596.8,0.109136,0.104096,0.240635
597.2,0.109028,0.103954,0.240405
597.6,0.10892,0.103813,0.240176
598,0.108813,0.103672,0.239948
598.4,0.108707,0.103532,0.23972
598.8,0.108601,0.103392,0.239493
599.2,0.108495,0.103253,0.239266
599.6,0.10839,0.103114,0.23904
600,0.108285,0.102976,0.238815
600.4,0.10818,0.102838,0.23859
600.8,0.108076,0.102701,0.238366
601.2,0.107971,0.102564,0.238142
601.6,0.107868,0.102428,0.237919
602,0.107764,0.102292,0.237696
602.4,0.107661,0.102156,0.237473
602.8,0.107559,0.102021,0.237251
603.2,0.107456,0.101886,0.237029
603.6,0.107354,0.101751,0.236807
604,0.107252,0.101617,0.236586
604.4,0.10715,0.101483,0.236365
604.8,0.107049,0.101349,0.236144
605.2,0.106947,0.101216,0.235924
605.6,0.106846,0.101083,0.235704
606,0.106746,0.10095,0.235483
606.4,0.106645,0.100818,0.235264
606.8,0.106545,0.100686,0.235044
607.2,0.106445,0.100554,0.234824
607.6,0.106345,0.100422,0.234604
608,0.106245,0.100291,0.234385
608.4,0.106145,0.100159,0.234166
608.8,0.106046,0.100028,0.233946
609.2,0.105947,0.0998973,0.233727
609.6,0.105848,0.0997667,0.233508
610,0.10575,0.0996363,0.233289
610.4,0.105651,0.099506,0.23307
610.8,0.105553,0.099376,0.23285
611.2,0.105455,0.0992461,0.232631
611.6,0.105357,0.0991164,0.232412
612,0.105259,0.0989869,0.232193
612.4,0.105162,0.0988576,0.231974
612.8,0.105065,0.0987285,0.231755
613.2,0.104968,0.0985995,0.231536
613.6,0.104871,0.0984707,0.231317
614,0.104775,0.0983421,0.231098
614.4,0.104678,0.0982136,0.230879
614.8,0.104583,0.0980854,0.230661
615.2,0.104487,0.0979573,0.230442
615.6,0.104391,0.0978294,0.230223
616,0.104296,0.0977016,0.230004
616.4,0.104201,0.0975741,0.229785
616.8,0.104106,0.0974467,0.229566
617.2,0.104012,0.0973195,0.229348
617.6,0.103918,0.0971925,0.229129
618,0.103824,0.0970656,0.22891
618.4,0.10373,0.096939,0.228692
618.8,0.103637,0.0968125,0.228473
619.2,0.103544,0.0966862,0.228255
619.6,0.103451,0.0965601,0.228037
620,0.103359,0.0964342,0.227819
620.4,0.103267,0.0963085,0.2276
620.8,0.103175,0.096183,0.227382
621.2,0.103083,0.0960576,0.227164
621.6,0.102992,0.0959325,0.226947
622,0.102901,0.0958075,0.226729
622.4,0.10281,0.0956827,0.226511
622.8,0.10272,0.0955581,0.226294
623.2,0.10263,0.0954337,0.226076
623.6,0.10254,0.0953095,0.225859
624,0.10245,0.0951855,0.225642
624.4,0.102361,0.0950616,0.225425
624.8,0.102272,0.0949379,0.225208
625.2,0.102183,0.0948144,0.224991
625.6,0.102095,0.0946911,0.224775
626,0.102007,0.094568,0.224558
626.4,0.101919,0.094445,0.224342
626.8,0.101831,0.0943222,0.224125
627.2,0.101743,0.0941996,0.223909
627.6,0.101656,0.0940772,0.223693
628,0.101569,0.0939549,0.223477
628.4,0.101482,0.0938327,0.223261
628.8,0.101395,0.0937108,0.223046
629.2,0.101309,0.093589,0.22283
629.6,0.101222,0.0934673,0.222615
630,0.101136,0.0933458,0.222399
630.4,0.10105,0.0932245,0.222184
630.8,0.100964,0.0931033,0.221969
631.2,0.100878,0.0929823,0.221754
631.6,0.100792,0.0928614,0.221539
632,0.100706,0.0927406,0.221325
632.4,0.10062,0.09262,0.22111
632.8,0.100535,0.0924996,0.220896
633.2,0.100449,0.0923793,0.220681
633.6,0.100364,0.0922591,0.220467
634,0.100278,0.0921391,0.220253
634.4,0.100193,0.0920192,0.220039
634.8,0.100107,0.0918995,0.219825
635.2,0.100022,0.0917799,0.219612
635.6,0.0999364,0.0916605,0.219398
636,0.0998509,0.0915412,0.219185
636.4,0.0997654,0.0914221,0.218972
636.8,0.0996799,0.0913032,0.218759
637.2,0.0995943,0.0911844,0.218547
637.6,0.0995086,0.0910658,0.218334
638,0.099423,0.0909473,0.218122
638.4,0.0993372,0.090829,0.21791
638.8,0.0992514,0.0907109,0.217698
639.2,0.0991655,0.090593,0.217487
639.6,0.0990795,0.0904753,0.217275
640,0.0989934,0.0903578,0.217064
640.4,0.0989073,0.0902404,0.216854
640.8,0.0988211,0.0901233,0.216643
641.2,0.0987348,0.0900064,0.216433
641.6,0.0986484,0.0898897,0.216224
642,0.098562,0.0897733,0.216014
642.4,0.0984754,0.089657,0.215805
642.8,0.0983888,0.089541,0.215597
643.2,0.0983021,0.0894253,0.215388
643.6,0.0982154,0.0893098,0.215181
644,0.0981285,0.0891946,0.214973
644.4,0.0980416,0.0890796,0.214766
644.8,0.0979547,0.0889649,0.21456
645.2,0.0978677,0.0888505,0.214354
645.6,0.0977806,0.0887364,0.214148
646,0.0976935,0.0886226,0.213943
646.4,0.0976063,0.088509,0.213739
646.8,0.0975191,0.0883958,0.213535
647.2,0.0974319,0.0882829,0.213331
647.6,0.0973446,0.0881702,0.213128
648,0.0972574,0.0880579,0.212926
648.4,0.0971701,0.0879459,0.212724
648.8,0.0970828,0.0878342,0.212523
649.2,0.0969956,0.0877228,0.212322
649.6,0.0969083,0.0876118,0.212122
650,0.0968211,0.087501,0.211922
650.4,0.0967338,0.0873906,0.211723
650.8,0.0966466,0.0872805,0.211525
651.2,0.0965595,0.0871707,0.211327
651.6,0.0964723,0.0870612,0.211129
652,0.0963852,0.086952,0.210932
652.4,0.0962982,0.0868431,0.210736
652.8,0.0962112,0.0867345,0.21054
653.2,0.0961242,0.0866263,0.210345
653.6,0.0960373,0.0865183,0.21015
654,0.0959505,0.0864105,0.209956
654.4,0.0958637,0.0863031,0.209762
654.8,0.095777,0.0861959,0.209569
655.2,0.0956904,0.086089,0.209376
655.6,0.0956038,0.0859823,0.209184
656,0.0955172,0.0858759,0.208992
656.4,0.0954307,0.0857696,0.2088
656.8,0.0953443,0.0856636,0.208609
657.2,0.0952579,0.0855578,0.208418
657.6,0.0951716,0.0854522,0.208227
658,0.0950854,0.0853468,0.208037
658.4,0.0949991,0.0852415,0.207847
658.8,0.094913,0.0851364,0.207658
659.2,0.0948268,0.0850314,0.207468
659.6,0.0947407,0.0849265,0.207279
660,0.0946546,0.0848218,0.20709
660.4,0.0945685,0.0847171,0.206901
660.8,0.0944825,0.0846125,0.206712
661.2,0.0943964,0.084508,0.206524
661.6,0.0943104,0.0844035,0.206335
662,0.0942243,0.0842991,0.206147
662.4,0.0941382,0.0841947,0.205958
662.8,0.0940522,0.0840903,0.20577
663.2,0.093966,0.0839859,0.205581
663.6,0.0938799,0.0838815,0.205393
664,0.0937937,0.0837771,0.205204
664.4,0.0937075,0.0836726,0.205015
664.8,0.0936212,0.0835681,0.204827
665.2,0.0935348,0.0834635,0.204638
665.6,0.0934484,0.0833588,0.204449
666,0.0933619,0.0832541,0.204259
666.4,0.0932754,0.0831493,0.20407
666.8,0.0931887,0.0830443,0.20388
667.2,0.093102,0.0829393,0.20369
667.6,0.0930152,0.0828341,0.2035
668,0.0929283,0.0827288,0.20331
668.4,0.0928413,0.0826234,0.203119
668.8,0.0927541,0.0825178,0.202928
669.2,0.0926669,0.0824121,0.202737
669.6,0.0925796,0.0823063,0.202546
670,0.0924922,0.0822003,0.202354
670.4,0.0924047,0.0820941,0.202162
670.8,0.0923171,0.0819879,0.20197
671.2,0.0922294,0.0818814,0.201777
671.6,0.0921417,0.0817748,0.201584
672,0.0920538,0.0816681,0.201391
672.4,0.0919658,0.0815612,0.201197
672.8,0.0918778,0.0814542,0.201004
673.2,0.0917897,0.081347,0.200809
673.6,0.0917015,0.0812397,0.200615
674,0.0916133,0.0811323,0.20042
674.4,0.091525,0.0810247,0.200226
674.8,0.0914367,0.0809171,0.20003
675.2,0.0913483,0.0808093,0.199835
675.6,0.0912599,0.0807014,0.199639
676,0.0911715,0.0805934,0.199444
676.4,0.0910831,0.0804853,0.199247
676.8,0.0909948,0.0803771,0.199051
677.2,0.0909064,0.0802689,0.198855
677.6,0.0908181,0.0801606,0.198658
678,0.0907298,0.0800522,0.198461
678.4,0.0906416,0.0799438,0.198265
678.8,0.0905535,0.0798353,0.198068
679.2,0.0904654,0.0797268,0.197871
679.6,0.0903775,0.0796183,0.197673
680,0.0902896,0.0795098,0.197476
680.4,0.0902019,0.0794013,0.197279
680.8,0.0901144,0.0792928,0.197081
681.2,0.090027,0.0791843,0.196884
681.6,0.0899397,0.0790758,0.196687
682,0.0898526,0.0789674,0.196489
682.4,0.0897658,0.078859,0.196292
682.8,0.0896791,0.0787507,0.196094
683.2,0.0895927,0.0786424,0.195897
683.6,0.0895064,0.0785342,0.195699
684,0.0894204,0.0784261,0.195502
684.4,0.0893347,0.078318,0.195305
684.8,0.0892492,0.0782101,0.195108
685.2,0.089164,0.0781022,0.194911
685.6,0.0890791,0.0779944,0.194714
686,0.0889944,0.0778868,0.194517
686.4,0.0889101,0.0777792,0.19432
686.8,0.088826,0.0776718,0.194123
687.2,0.0887422,0.0775645,0.193927
687.6,0.0886588,0.0774573,0.19373
688,0.0885756,0.0773503,0.193534
688.4,0.0884928,0.0772433,0.193337
688.8,0.0884103,0.0771365,0.193141
689.2,0.0883281,0.0770299,0.192945
689.6,0.0882462,0.0769233,0.192749
690,0.0881646,0.076817,0.192553
690.4,0.0880833,0.0767107,0.192357
690.8,0.0880024,0.0766046,0.192162
691.2,0.0879218,0.0764986,0.191966
691.6,0.0878414,0.0763928,0.191771
692,0.0877614,0.0762871,0.191575
692.4,0.0876817,0.0761816,0.19138
692.8,0.0876022,0.0760762,0.191185
693.2,0.0875231,0.0759709,0.19099
693.6,0.0874442,0.0758658,0.190795
694,0.0873657,0.0757608,0.1906
694.4,0.0872873,0.075656,0.190405
694.8,0.0872093,0.0755513,0.19021
695.2,0.0871315,0.0754467,0.190016
695.6,0.0870539,0.0753423,0.189821
696,0.0869766,0.075238,0.189627
696.4,0.0868995,0.0751339,0.189432
696.8,0.0868227,0.0750299,0.189238
697.2,0.086746,0.0749261,0.189044
697.6,0.0866696,0.0748224,0.188849
698,0.0865933,0.0747188,0.188655
698.4,0.0865172,0.0746154,0.188461
698.8,0.0864414,0.0745122,0.188268
699.2,0.0863657,0.0744091,0.188074
699.6,0.0862901,0.0743062,0.18788
700,0.0862147,0.0742034,0.187686
700.4,0.0861395,0.0741009,0.187493
700.8,0.0860644,0.0739984,0.1873
701.2,0.0859895,0.0738962,0.187107
701.6,0.0859147,0.0737942,0.186913
702,0.08584,0.0736923,0.186721
702.4,0.0857655,0.0735907,0.186528
702.8,0.0856911,0.0734892,0.186335
703.2,0.0856168,0.073388,0.186143
703.6,0.0855427,0.0732869,0.185951
704,0.0854687,0.0731862,0.185759
704.4,0.0853948,0.0730856,0.185567
704.8,0.085321,0.0729853,0.185376
705.2,0.0852474,0.0728853,0.185185
705.6,0.0851739,0.0727855,0.184994
706,0.0851005,0.072686,0.184804
706.4,0.0850273,0.0725868,0.184614
706.8,0.0849542,0.0724879,0.184424
707.2,0.0848812,0.0723893,0.184234
707.6,0.0848084,0.072291,0.184045
708,0.0847358,0.0721931,0.183857
708.4,0.0846634,0.0720955,0.183669
708.8,0.0845911,0.0719983,0.183481
709.2,0.084519,0.0719014,0.183294
709.6,0.0844471,0.0718049,0.183107
710,0.0843754,0.0717088,0.182921
710.4,0.084304,0.0716131,0.182735
710.8,0.0842327,0.0715178,0.18255
711.2,0.0841617,0.0714229,0.182365
711.6,0.084091,0.0713284,0.182182
712,0.0840205,0.0712344,0.181998
712.4,0.0839502,0.0711409,0.181815
712.8,0.0838803,0.0710478,0.181633
713.2,0.0838106,0.0709551,0.181452
713.6,0.0837413,0.070863,0.181271
714,0.0836723,0.0707713,0.181091
714.4,0.0836036,0.0706801,0.180911
714.8,0.0835352,0.0705894,0.180733
715.2,0.0834672,0.0704992,0.180554
715.6,0.0833995,0.0704094,0.180377
716,0.0833323,0.0703202,0.1802
716.4,0.0832654,0.0702316,0.180024
716.8,0.0831988,0.0701434,0.179849
717.2,0.0831327,0.0700557,0.179675
717.6,0.083067,0.0699685,0.179501
718,0.0830017,0.0698819,0.179328
718.4,0.0829368,0.0697958,0.179155
718.8,0.0828723,0.0697102,0.178983
719.2,0.0828082,0.069625,0.178812
719.6,0.0827446,0.0695404,0.178642
720,0.0826814,0.0694563,0.178472
720.4,0.0826186,0.0693727,0.178303
720.8,0.0825562,0.0692896,0.178135
721.2,0.0824943,0.069207,0.177967
721.6,0.0824328,0.0691248,0.1778
722,0.0823717,0.0690431,0.177633
722.4,0.0823111,0.0689619,0.177467
722.8,0.0822509,0.0688811,0.177302
723.2,0.0821911,0.0688008,0.177137
723.6,0.0821317,0.0687209,0.176973
724,0.0820727,0.0686414,0.176809
724.4,0.082014,0.0685623,0.176646
724.8,0.0819558,0.0684836,0.176483
725.2,0.081898,0.0684053,0.176321
725.6,0.0818405,0.0683274,0.176159
726,0.0817833,0.0682499,0.175998
726.4,0.0817265,0.0681727,0.175837
726.8,0.08167,0.0680958,0.175676
727.2,0.0816139,0.0680193,0.175516
727.6,0.081558,0.067943,0.175356
728,0.0815024,0.0678671,0.175196
728.4,0.0814471,0.0677915,0.175037
728.8,0.0813921,0.0677161,0.174878
729.2,0.0813373,0.067641,0.174719
729.6,0.0812827,0.0675661,0.17456
730,0.0812283,0.0674915,0.174402
730.4,0.0811741,0.067417,0.174243
730.8,0.0811201,0.0673428,0.174085
731.2,0.0810663,0.0672688,0.173927
731.6,0.0810126,0.067195,0.17377
732,0.080959,0.0671213,0.173612
732.4,0.0809056,0.0670478,0.173454
732.8,0.0808522,0.0669745,0.173297
733.2,0.0807989,0.0669013,0.17314
733.6,0.0807457,0.0668282,0.172982
734,0.0806926,0.0667553,0.172825
734.4,0.0806395,0.0666825,0.172668
734.8,0.0805864,0.0666098,0.172511
735.2,0.0805334,0.0665372,0.172354
735.6,0.0804804,0.0664647,0.172197
736,0.0804273,0.0663923,0.17204
736.4,0.0803743,0.06632,0.171883
736.8,0.0803212,0.0662478,0.171726
737.2,0.0802681,0.0661757,0.171569
737.6,0.080215,0.0661036,0.171412
738,0.0801619,0.0660316,0.171256
738.4,0.0801087,0.0659597,0.171099
738.8,0.0800554,0.0658879,0.170942
739.2,0.0800021,0.0658161,0.170785
739.6,0.0799488,0.0657444,0.170629
740,0.0798954,0.0656728,0.170472
740.4,0.0798419,0.0656013,0.170316
740.8,0.0797884,0.0655298,0.170159
741.2,0.0797349,0.0654584,0.170003
741.6,0.0796813,0.0653871,0.169847
742,0.0796276,0.0653159,0.16969
742.4,0.079574,0.0652447,0.169534
742.8,0.0795203,0.0651737,0.169378
743.2,0.0794665,0.0651027,0.169222
743.6,0.0794128,0.0650318,0.169066
744,0.079359,0.064961,0.168911
744.4,0.0793053,0.0648904,0.168755
744.8,0.0792515,0.0648198,0.1686
745.2,0.0791978,0.0647493,0.168445
745.6,0.0791441,0.064679,0.168289
746,0.0790904,0.0646087,0.168135
746.4,0.0790368,0.0645386,0.16798
746.8,0.0789832,0.0644686,0.167825
747.2,0.0789298,0.0643987,0.167671
747.6,0.0788764,0.064329,0.167517
748,0.078823,0.0642593,0.167363
748.4,0.0787698,0.0641899,0.167209
748.8,0.0787168,0.0641205,0.167055
749.2,0.0786638,0.0640513,0.166902
749.6,0.078611,0.0639822,0.166749
750,0.0785583,0.0639132,0.166595
750.4,0.0785058,0.0638444,0.166443
750.8,0.0784535,0.0637757,0.16629
751.2,0.0784014,0.0637071,0.166138
751.6,0.0783494,0.0636387,0.165985
752,0.0782976,0.0635704,0.165833
752.4,0.0782461,0.0635023,0.165681
752.8,0.0781947,0.0634342,0.165529
753.2,0.0781436,0.0633663,0.165378
753.6,0.0780927,0.0632985,0.165226
754,0.078042,0.0632308,0.165075
754.4,0.0779916,0.0631632,0.164924
754.8,0.0779414,0.0630958,0.164773
755.2,0.0778914,0.0630284,0.164622
755.6,0.0778417,0.0629611,0.164471
756,0.0777922,0.0628939,0.16432
756.4,0.0777429,0.0628268,0.164169
756.8,0.0776938,0.0627597,0.164019
757.2,0.077645,0.0626927,0.163868
757.6,0.0775964,0.0626257,0.163717
758,0.0775481,0.0625588,0.163567
758.4,0.0774999,0.0624919,0.163416
758.8,0.077452,0.0624251,0.163265
759.2,0.0774042,0.0623582,0.163115
759.6,0.0773566,0.0622914,0.162964
760,0.0773092,0.0622245,0.162813
760.4,0.077262,0.0621576,0.162662
760.8,0.0772149,0.0620907,0.162511
761.2,0.077168,0.0620238,0.16236
761.6,0.0771212,0.0619568,0.162208
762,0.0770745,0.0618898,0.162057
762.4,0.0770279,0.0618226,0.161905
762.8,0.0769814,0.0617554,0.161753
763.2,0.0769349,0.0616882,0.161601
763.6,0.0768885,0.0616208,0.161448
764,0.0768421,0.0615533,0.161296
764.4,0.0767958,0.0614856,0.161143
764.8,0.0767494,0.0614179,0.16099
765.2,0.076703,0.06135,0.160837
765.6,0.0766566,0.061282,0.160683
766,0.0766102,0.0612138,0.160529
766.4,0.0765636,0.0611455,0.160375
766.8,0.076517,0.061077,0.160221
767.2,0.0764703,0.0610083,0.160066
767.6,0.0764235,0.0609395,0.159911
768,0.0763765,0.0608705,0.159755
768.4,0.0763294,0.0608012,0.1596
768.8,0.0762821,0.0607318,0.159444
769.2,0.0762346,0.0606622,0.159287
769.6,0.0761869,0.0605925,0.159131
770,0.0761391,0.0605225,0.158974
770.4,0.076091,0.0604523,0.158817
770.8,0.0760426,0.0603819,0.158659
771.2,0.0759941,0.0603113,0.158502
771.6,0.0759453,0.0602406,0.158344
772,0.0758962,0.0601696,0.158185
772.4,0.0758468,0.0600984,0.158027
772.8,0.0757972,0.0600271,0.157868
773.2,0.0757473,0.0599556,0.157709
773.6,0.0756971,0.0598838,0.157549
774,0.0756466,0.059812,0.15739
774.4,0.0755958,0.0597399,0.15723
774.8,0.0755448,0.0596677,0.15707
775.2,0.0754934,0.0595953,0.15691
775.6,0.0754418,0.0595228,0.15675
776,0.0753898,0.0594501,0.15659
776.4,0.0753376,0.0593773,0.156429
776.8,0.0752851,0.0593044,0.156269
777.2,0.0752323,0.0592313,0.156108
777.6,0.0751792,0.0591582,0.155947
778,0.0751259,0.059085,0.155786
778.4,0.0750724,0.0590116,0.155626
778.8,0.0750185,0.0589382,0.155465
779.2,0.0749645,0.0588648,0.155304
779.6,0.0749102,0.0587913,0.155143
780,0.0748557,0.0587177,0.154982
780.4,0.0748011,0.0586441,0.154821
780.8,0.0747462,0.0585705,0.154661
781.2,0.0746912,0.0584969,0.1545
781.6,0.074636,0.0584233,0.154339
782,0.0745807,0.0583497,0.154179
782.4,0.0745252,0.0582762,0.154019
782.8,0.0744697,0.0582026,0.153859
783.2,0.074414,0.0581292,0.153699
783.6,0.0743583,0.0580558,0.153539
784,0.0743025,0.0579824,0.153379
784.4,0.0742467,0.0579092,0.15322
784.8,0.0741909,0.057836,0.153061
785.2,0.074135,0.057763,0.152902
785.6,0.0740792,0.05769,0.152743
786,0.0740234,0.0576172,0.152584
786.4,0.0739677,0.0575445,0.152426
786.8,0.073912,0.0574719,0.152268
787.2,0.0738564,0.0573995,0.15211
787.6,0.0738009,0.0573273,0.151953
788,0.0737455,0.0572552,0.151796
788.4,0.0736902,0.0571833,0.151639
788.8,0.0736351,0.0571115,0.151482
789.2,0.0735801,0.05704,0.151326
789.6,0.0735252,0.0569686,0.15117
790,0.0734706,0.0568974,0.151015
790.4,0.0734161,0.0568264,0.150859
790.8,0.0733619,0.0567556,0.150704
791.2,0.0733078,0.056685,0.15055
791.6,0.073254,0.0566147,0.150395
792,0.0732004,0.0565445,0.150241
792.4,0.073147,0.0564745,0.150087
792.8,0.0730939,0.0564047,0.149934
793.2,0.073041,0.0563352,0.149781
793.6,0.0729883,0.0562658,0.149628
794,0.0729359,0.0561967,0.149475
794.4,0.0728838,0.0561278,0.149323
794.8,0.0728319,0.056059,0.149171
795.2,0.0727803,0.0559905,0.149019
795.6,0.0727289,0.0559222,0.148868
796,0.0726777,0.0558541,0.148717
796.4,0.0726268,0.0557862,0.148566
796.8,0.0725762,0.0557185,0.148415
797.2,0.0725258,0.0556509,0.148265
797.6,0.0724756,0.0555836,0.148114
798,0.0724257,0.0555164,0.147965
798.4,0.072376,0.0554494,0.147815
798.8,0.0723265,0.0553826,0.147666
799.2,0.0722772,0.055316,0.147516
799.6,0.0722281,0.0552495,0.147367
800,0.0721792,0.0551832,0.147219


==> data_g01_Markovian_prediction.txt <==
data_1,data_2,data_3,data_4
t,6emitters_Markovian_prediction,4emitters_Markovian_prediction,2emitters_Markovian_prediction
0,1,1,1
20,0.880372,0.8910041,0.9006144
40,0.7297591,0.7695649,0.80442
60,0.5716364,0.645943,0.713524
80,0.4299941,0.529775,0.6291651
100,0.317172,0.4275604,0.551959
120,0.2328997,0.3419493,0.4820837
140,0.1702876,0.2723778,0.4194176
160,0.1221787,0.2163841,0.3636426
180,0.08430932,0.1709723,0.3143191
200,0.05519564,0.1335904,0.2709404
220,0.03445391,0.1025544,0.2329717
240,0.02130079,0.07699103,0.1998768
260,0.01407202,0.05650362,0.1711362


==> data_g1_TN.txt <==
data_1,data_2,data_3
t,4emitters_TN,2emitters_TN
0.05,0.997505,0.997505
0.1,0.99016,0.99016
0.15,0.97839,0.97839
0.2,0.96287,0.96287
0.25,0.944435,0.944435
0.3,0.924055,0.924055
0.35,0.902705,0.902705
0.4,0.881325,0.881325
0.45,0.86074,0.86074
0.5,0.841605,0.841605
0.55,0.82436,0.82436
0.6,0.80926,0.80926
0.65,0.79634,0.79634
0.7,0.785475,0.785475
0.75,0.77641,0.77641
0.8,0.76882,0.76882
0.85,0.76233,0.76233
0.9,0.756595,0.7566
0.95,0.751305,0.751315
1,0.74623,0.74624
1.05,0.741195,0.741215
1.1,0.736115,0.73614
1.15,0.73095,0.730985
1.2,0.725695,0.725745
1.25,0.72037,0.72044
1.3,0.714985,0.715075
1.35,0.709535,0.709655
1.4,0.704005,0.704155
1.45,0.698345,0.698525
1.5,0.692495,0.692705
1.55,0.6864,0.68665
1.6,0.680025,0.680305
1.65,0.67335,0.67366
1.7,0.6664,0.66674
1.75,0.659245,0.6596
1.8,0.651985,0.65236
1.85,0.64476,0.64514
1.9,0.63772,0.6381
1.95,0.63102,0.6314
2,0.6248,0.625165
2.05,0.619165,0.619515
2.1,0.614175,0.614505
2.15,0.609845,0.61016
2.2,0.606155,0.60645
2.25,0.603025,0.603305
2.3,0.60036,0.60062
2.35,0.598045,0.598285
2.4,0.595965,0.59618
2.45,0.59401,0.594195
2.5,0.592105,0.59225
2.55,0.590175,0.59028
2.6,0.5882,0.588245
2.65,0.586165,0.58614
2.7,0.584065,0.583965
2.75,0.581925,0.581735
2.8,0.579745,0.579465
2.85,0.577535,0.577165
2.9,0.575295,0.57483
2.95,0.573005,0.572455
3,0.570645,0.57002
3.05,0.56819,0.567505
3.1,0.56563,0.56489
3.15,0.562955,0.562175
3.2,0.560175,0.55937
3.25,0.55733,0.55651
3.3,0.55447,0.55364
3.35,0.551655,0.550825
3.4,0.54897,0.548145
3.45,0.54649,0.54567
3.5,0.544285,0.54347
3.55,0.542405,0.5416
3.6,0.54088,0.54008
3.65,0.53971,0.538925
3.7,0.538865,0.5381
3.75,0.538305,0.537565
3.8,0.53796,0.53725
3.85,0.53776,0.53709
3.9,0.537625,0.537005
3.95,0.537495,0.536925
4,0.53731,0.536805
4.05,0.53704,0.5366
4.1,0.536665,0.5363
4.15,0.536185,0.53589
4.2,0.53561,0.53539
4.25,0.53496,0.53482
4.3,0.534255,0.53419
4.35,0.5335,0.53352
4.4,0.532715,0.53282
4.45,0.531895,0.532095
4.5,0.53104,0.53134
4.55,0.53014,0.53055
4.6,0.529185,0.52972
4.65,0.528175,0.528845
4.7,0.527125,0.527935
4.75,0.526045,0.52701
4.8,0.52497,0.526095
4.85,0.523945,0.525235
4.9,0.52301,0.524475
4.95,0.522215,0.523855
5,0.5216,0.52342
5.05,0.521195,0.523195
5.1,0.52101,0.523205
5.15,0.52105,0.523435
5.2,0.521285,0.523875
5.25,0.52168,0.52448
5.3,0.522185,0.525205
5.35,0.52275,0.52599
5.4,0.52331,0.526785
5.45,0.52383,0.52754
5.5,0.52426,0.528215
5.55,0.524585,0.528785
5.6,0.52479,0.52924
5.65,0.524885,0.52958
5.7,0.524885,0.52982
5.75,0.524805,0.52998
5.8,0.52467,0.53008
5.85,0.5245,0.530145
5.9,0.52431,0.53018
5.95,0.5241,0.530205
6,0.52388,0.530215
6.05,0.523645,0.53021
6.1,0.52339,0.53019
6.15,0.523115,0.530155
6.2,0.52282,0.530105
6.25,0.522525,0.53005
6.3,0.52224,0.530015
6.35,0.521995,0.53002
6.4,0.52182,0.530095
6.45,0.52175,0.53027
6.5,0.521805,0.53057
6.55,0.52201,0.53102
6.6,0.52237,0.53163
6.65,0.522885,0.53239
6.7,0.523535,0.53329
6.75,0.52429,0.53429
6.8,0.525105,0.53536
6.85,0.525945,0.53645
6.9,0.52676,0.537525
6.95,0.527515,0.538535
7,0.52818,0.53946
7.05,0.52874,0.540275
7.1,0.52919,0.54097
7.15,0.529535,0.541555
7.2,0.529785,0.542045
7.25,0.52997,0.542455
7.3,0.53011,0.542815
7.35,0.53022,0.54314
7.4,0.530325,0.543445
7.45,0.53043,0.543755
7.5,0.53054,0.54406
7.55,0.530655,0.544375
7.6,0.530775,0.54469
7.65,0.530895,0.54501
7.7,0.531015,0.54533
7.75,0.531145,0.545655
7.8,0.53129,0.546
7.85,0.531465,0.546375
7.9,0.5317,0.546805
7.95,0.53201,0.547305
8,0.532415,0.547905
8.05,0.53293,0.548605
8.1,0.53356,0.54942
8.15,0.534305,0.55035
8.2,0.53515,0.55137
8.25,0.536065,0.552465
8.3,0.537025,0.553595
8.35,0.53799,0.554735
8.4,0.538925,0.555845
8.45,0.5398,0.55689
8.5,0.54059,0.557845
8.55,0.54128,0.5587
8.6,0.541865,0.559445
8.65,0.542355,0.560085
8.7,0.542765,0.560635
8.75,0.54311,0.56112
8.8,0.543415,0.56155
8.85,0.5437,0.56196
8.9,0.543985,0.56236
8.95,0.544285,0.56277
9,0.544595,0.563195
9.05,0.544925,0.563635
9.1,0.545275,0.564095
9.15,0.545635,0.56457
9.2,0.546005,0.565055
9.25,0.546385,0.565555
9.3,0.54678,0.56607
9.35,0.547205,0.56662
9.4,0.547665,0.567205
9.45,0.54818,0.56784
9.5,0.548765,0.56855
9.55,0.54943,0.56933
9.6,0.55018,0.5702
9.65,0.551015,0.571145
9.7,0.55192,0.57216
9.75,0.55288,0.57322
9.8,0.553865,0.57431
9.85,0.55485,0.575395
9.9,0.555805,0.57644
9.95,0.556695,0.57743
10,0.557515,0.57833
10.05,0.558235,0.57914
10.1,0.558865,0.579845
10.15,0.5594,0.580455
10.2,0.55986,0.580985
10.25,0.56026,0.581455
10.3,0.560625,0.581875
10.35,0.560975,0.58228
10.4,0.56133,0.582685
10.45,0.561695,0.5831
10.5,0.562085,0.58354
10.55,0.562495,0.584005
10.6,0.562935,0.584495
10.65,0.56339,0.58501
10.7,0.56386,0.585545
10.75,0.564345,0.586095
10.8,0.56484,0.586665
10.85,0.565355,0.587255
10.9,0.56589,0.587875
10.95,0.566465,0.58853
11,0.567085,0.589235
11.05,0.567765,0.58999
11.1,0.5685,0.590805
11.15,0.569295,0.591675
11.2,0.570145,0.592595
11.25,0.57103,0.593545
11.3,0.57193,0.59451
11.35,0.572825,0.59546
11.4,0.57369,0.596375
11.45,0.574495,0.59723
11.5,0.57523,0.598005
11.55,0.57588,0.598695
11.6,0.576445,0.59929
11.65,0.57692,0.5998
11.7,0.57733,0.600235
11.75,0.57768,0.60061
11.8,0.577995,0.600945
11.85,0.578295,0.601265
11.9,0.5786,0.60159
11.95,0.57892,0.60193
12,0.57927,0.602295
12.05,0.579645,0.602695
12.1,0.580045,0.603125
12.15,0.58047,0.60358
12.2,0.580915,0.604065
12.25,0.58137,0.604565
12.3,0.58184,0.60508
12.35,0.58232,0.60561
12.4,0.582815,0.60616
12.45,0.58333,0.606735
12.5,0.58388,0.60734
12.55,0.58446,0.60798
12.6,0.585085,0.608655
12.65,0.58575,0.60937
12.7,0.586455,0.610115
12.75,0.587185,0.61088
12.8,0.58792,0.611645
12.85,0.58865,0.612395
12.9,0.589355,0.613105
12.95,0.590005,0.61376
13,0.590595,0.614345
13.05,0.591105,0.614845
13.1,0.59154,0.615265
13.15,0.591895,0.6156
13.2,0.59219,0.61587
13.25,0.59243,0.616085
13.3,0.59264,0.61627
13.35,0.592835,0.616435
13.4,0.593035,0.61661
13.45,0.593255,0.616805
13.5,0.5935,0.617025
13.55,0.593775,0.617285
13.6,0.594085,0.617575
13.65,0.59442,0.6179
13.7,0.59478,0.618245
13.75,0.595155,0.618615
13.8,0.59554,0.619
13.85,0.59593,0.61939
13.9,0.596335,0.619795
13.95,0.59675,0.62021
14,0.59718,0.620645
14.05,0.597635,0.6211
14.1,0.598115,0.62157
14.15,0.59863,0.62207
14.2,0.599165,0.62258
14.25,0.59972,0.623105
14.3,0.60028,0.62362
14.35,0.60083,0.62412
14.4,0.60136,0.62458
14.45,0.601845,0.62499
14.5,0.602275,0.625335
14.55,0.60264,0.625605
14.6,0.602935,0.6258
14.65,0.603165,0.62592
14.7,0.603335,0.625985
14.75,0.603465,0.626
14.8,0.60356,0.625985
14.85,0.60365,0.62596
14.9,0.60374,0.62594
14.95,0.603855,0.625945
15,0.603995,0.62598
15.05,0.604175,0.626055
15.1,0.604385,0.626165
15.15,0.604625,0.626305
15.2,0.60489,0.626475
15.25,0.605175,0.626665
15.3,0.60547,0.62687
15.35,0.605775,0.62708
15.4,0.60608,0.627295
15.45,0.606395,0.627515
15.5,0.606715,0.62774
15.55,0.60705,0.62797
15.6,0.6074,0.628215
15.65,0.60777,0.628465
15.7,0.60815,0.628725
15.75,0.60855,0.628985
15.8,0.60895,0.62924
15.85,0.60934,0.62947
15.9,0.60971,0.629665
15.95,0.61004,0.62982
16,0.61033,0.62991
16.05,0.61056,0.62994
16.1,0.61073,0.629905
16.15,0.610845,0.629805
16.2,0.610905,0.62965
16.25,0.610925,0.62946
16.3,0.61092,0.62924
16.35,0.610905,0.629015
16.4,0.6109,0.628805
16.45,0.61091,0.628615
16.5,0.61095,0.628455
16.55,0.611025,0.62834
16.6,0.611135,0.62826
16.65,0.611275,0.62822
16.7,0.611445,0.628205
16.75,0.611635,0.62821
16.8,0.61183,0.628225
16.85,0.612035,0.62825
16.9,0.61224,0.628275
16.95,0.612445,0.628295
17,0.61265,0.628315
17.05,0.61286,0.628335
17.1,0.61308,0.628355
17.15,0.613305,0.628375
17.2,0.613535,0.6284
17.25,0.613775,0.628415
17.3,0.614015,0.62842
17.35,0.614245,0.62841
17.4,0.61446,0.628365
17.45,0.61464,0.628285
17.5,0.61478,0.628155
17.55,0.614875,0.62797
17.6,0.61492,0.627725
17.65,0.61491,0.627435
17.7,0.614855,0.627095
17.75,0.614765,0.62672
17.8,0.61465,0.626335
17.85,0.61453,0.62594
17.9,0.614415,0.62556
17.95,0.614315,0.62521
18,0.614245,0.624895
18.05,0.61421,0.624615
18.1,0.61421,0.62438
18.15,0.614245,0.624185
18.2,0.614305,0.624015
18.25,0.61438,0.623865
18.3,0.61447,0.62373
18.35,0.614565,0.6236
18.4,0.61466,0.623465
18.45,0.614745,0.62333
18.5,0.61483,0.62318
18.55,0.61491,0.62303
18.6,0.61499,0.62287
18.65,0.61507,0.622705
18.7,0.615155,0.62254
18.75,0.61524,0.622365
18.8,0.61532,0.62218
18.85,0.615395,0.621975
18.9,0.61545,0.62175
18.95,0.61548,0.62149
19,0.61548,0.62119
19.05,0.615435,0.62085
19.1,0.61535,0.62046
19.15,0.61522,0.62003
19.2,0.61505,0.619565
19.25,0.61485,0.619075
19.3,0.61463,0.61857
19.35,0.614405,0.61807
19.4,0.614185,0.61759
19.45,0.61398,0.617135
19.5,0.613805,0.616715
19.55,0.61366,0.61634
19.6,0.613555,0.616005
19.65,0.61348,0.61571
19.7,0.61343,0.615445
19.75,0.613405,0.6152
19.8,0.613385,0.61497
19.85,0.613375,0.614745
19.9,0.61336,0.614515
19.95,0.613335,0.614275
20,0.613305,0.614025
20.05,0.613265,0.613765
20.1,0.613215,0.613495
20.15,0.613165,0.613215
20.2,0.613115,0.61293
20.25,0.613055,0.612635
20.3,0.613,0.612335
20.35,0.61293,0.61202
20.4,0.61285,0.611685
20.45,0.612745,0.611325
20.5,0.61262,0.610935
20.55,0.612455,0.61051
20.6,0.61226,0.61005
20.65,0.612025,0.60956
20.7,0.61176,0.609045
20.75,0.611465,0.60851
20.8,0.61116,0.60797
20.85,0.610845,0.607435
20.9,0.61054,0.60692
20.95,0.610255,0.606435
21,0.609995,0.60599
21.05,0.609765,0.60559
21.1,0.609575,0.60523
21.15,0.609415,0.60491
21.2,0.609285,0.60462
21.25,0.609175,0.60435
21.3,0.609075,0.604095
21.35,0.60898,0.603845
21.4,0.60888,0.60359
21.45,0.608775,0.603325
21.5,0.608655,0.603045
21.55,0.608525,0.602755
21.6,0.608385,0.60245
21.65,0.60824,0.602135
21.7,0.608085,0.60181
21.75,0.607925,0.601475
21.8,0.607765,0.601135
21.85,0.607595,0.60079
21.9,0.607415,0.600425
21.95,0.607215,0.600045
22,0.607,0.599645
22.05,0.60676,0.59922
22.1,0.60649,0.59877
22.15,0.60619,0.5983
22.2,0.605865,0.597805
22.25,0.60552,0.597305
22.3,0.60516,0.596805
22.35,0.6048,0.596315
22.4,0.60445,0.595845
22.45,0.60412,0.595405
22.5,0.603815,0.595005
22.55,0.60354,0.59465
22.6,0.6033,0.594335
22.65,0.603095,0.59406
22.7,0.60292,0.593815
22.75,0.60276,0.59359
22.8,0.602615,0.59338
22.85,0.602475,0.593175
22.9,0.60233,0.592965
22.95,0.602175,0.59274
23,0.60201,0.5925
23.05,0.60183,0.59225
23.1,0.601635,0.59198
23.15,0.60143,0.5917
23.2,0.601215,0.59141
23.25,0.600995,0.59111
23.3,0.600775,0.59081
23.35,0.600545,0.5905
23.4,0.600305,0.59018
23.45,0.60006,0.589855
23.5,0.599795,0.589515
23.55,0.599515,0.589155
23.6,0.59921,0.588785
23.65,0.598885,0.588395
23.7,0.59854,0.588
23.75,0.59818,0.587595
23.8,0.597815,0.587195
23.85,0.59745,0.58681
23.9,0.59709,0.586445
23.95,0.596755,0.586115
24,0.596445,0.58582
24.05,0.596165,0.58557
24.1,0.59592,0.585355
24.15,0.595705,0.58518
24.2,0.59552,0.585035
24.25,0.595355,0.584915
24.3,0.5952,0.5848
24.35,0.595055,0.58469
24.4,0.5949,0.584575
24.45,0.59474,0.58445
24.5,0.59456,0.584305
24.55,0.59437,0.58414
24.6,0.594165,0.583965
24.65,0.593945,0.58377
24.7,0.593715,0.58357
24.75,0.593475,0.58336
24.8,0.593235,0.58315
24.85,0.59299,0.58293
24.9,0.59274,0.582715
24.95,0.59248,0.58249
25,0.592215,0.58226
25.05,0.591935,0.58202
25.1,0.59164,0.58177
25.15,0.591335,0.581515
25.2,0.59101,0.581255
25.25,0.59068,0.58099
25.3,0.59034,0.580735
25.35,0.590005,0.580495
25.4,0.589685,0.580275
25.45,0.58938,0.58009
25.5,0.589105,0.579935
25.55,0.588855,0.57982
25.6,0.588645,0.579745
25.65,0.58846,0.579705
25.7,0.588305,0.57969
25.75,0.58817,0.579695
25.8,0.588045,0.579715
25.85,0.587925,0.57973
25.9,0.587805,0.57974
25.95,0.58767,0.57974
26,0.58752,0.579715
26.05,0.587355,0.579675
26.1,0.587175,0.579615
26.15,0.58698,0.579545
26.2,0.58677,0.57946
26.25,0.586555,0.579365
26.3,0.586335,0.57927
26.35,0.586115,0.579175
26.4,0.58589,0.57908
26.45,0.585665,0.578985
26.5,0.58543,0.578885
26.55,0.58519,0.578785
26.6,0.584945,0.578685
26.65,0.58469,0.578575
26.7,0.58442,0.57847
26.75,0.58415,0.578365
26.8,0.583875,0.578265
26.85,0.58361,0.57818
26.9,0.58335,0.57812
26.95,0.583115,0.578085
27,0.5829,0.578085
27.05,0.582715,0.578115
27.1,0.582565,0.578185
27.15,0.58244,0.57828
27.2,0.582345,0.578405
27.25,0.582265,0.578545
27.3,0.5822,0.578695
27.35,0.58214,0.57884
27.4,0.58207,0.57898
27.45,0.581995,0.5791
27.5,0.581905,0.579205
27.55,0.58179,0.579285
27.6,0.581665,0.57935
27.65,0.58152,0.579395
27.7,0.581365,0.57943
27.75,0.5812,0.579455
27.8,0.58103,0.57948
27.85,0.58086,0.5795
27.9,0.58069,0.57953
27.95,0.58052,0.579555
28,0.58035,0.57959
28.05,0.58018,0.57962
28.1,0.580005,0.579655
28.15,0.57982,0.57969
28.2,0.57964,0.579725
28.25,0.57945,0.579765
28.3,0.579265,0.579815
28.35,0.57908,0.579875
28.4,0.578915,0.579955
28.45,0.57876,0.58006
28.5,0.578635,0.58019
28.55,0.57853,0.58035
28.6,0.57846,0.58054
28.65,0.578415,0.58076
28.7,0.57839,0.581
28.75,0.57839,0.58125
28.8,0.5784,0.58151
28.85,0.57841,0.581765
28.9,0.57842,0.58201
28.95,0.578415,0.582235
29,0.578395,0.58244
29.05,0.578355,0.582625
29.1,0.5783,0.582785
29.15,0.578225,0.58293
29.2,0.57814,0.58306
29.25,0.578045,0.58318
29.3,0.577945,0.583295
29.35,0.57784,0.583415
29.4,0.577745,0.58354
29.45,0.57765,0.583665
29.5,0.577555,0.5838
29.55,0.577465,0.583935
29.6,0.577375,0.58408
29.65,0.577285,0.58422
29.7,0.577195,0.58437
29.75,0.577105,0.58452
29.8,0.577015,0.58468
29.85,0.576935,0.58485
29.9,0.57686,0.585035
29.95,0.576805,0.58524
30,0.57677,0.585465
30.05,0.57676,0.58572
30.1,0.576775,0.585995
30.15,0.57682,0.586295
30.2,0.57688,0.58661
30.25,0.57696,0.586935
30.3,0.57705,0.58726
30.35,0.577145,0.587585
30.4,0.57723,0.587895
30.45,0.577305,0.588185
30.5,0.577365,0.58845
30.55,0.57741,0.588695
30.6,0.57743,0.588915
30.65,0.577435,0.589115
30.7,0.577425,0.5893
30.75,0.577405,0.58948
30.8,0.577385,0.58965
30.85,0.57736,0.589825
30.9,0.57734,0.59
30.95,0.577325,0.590185
31,0.577315,0.590375
31.05,0.57731,0.590575
31.1,0.57731,0.590775
31.15,0.577315,0.590985
31.2,0.57732,0.591195
31.25,0.577325,0.59141
31.3,0.577335,0.59163
31.35,0.57735,0.59186
31.4,0.577375,0.592105
31.45,0.577415,0.59236
31.5,0.577475,0.592635
31.55,0.57755,0.592925
31.6,0.577655,0.59324
31.65,0.577775,0.593565
31.7,0.57792,0.59391
31.75,0.578075,0.594255
31.8,0.57824,0.594605
31.85,0.57841,0.594945
31.9,0.578575,0.59527
31.95,0.578725,0.595575
32,0.57886,0.595855
32.05,0.578975,0.59611
32.1,0.57907,0.59634
32.15,0.57915,0.59655
32.2,0.579215,0.596745
32.25,0.579265,0.596925
32.3,0.579315,0.597105
32.35,0.579365,0.597285
32.4,0.579415,0.59747
32.45,0.579475,0.59766
32.5,0.57954,0.59786
32.55,0.579615,0.598065
32.6,0.579695,0.59828
32.65,0.57978,0.5985
32.7,0.57987,0.598725
32.75,0.57996,0.59895
32.8,0.58006,0.599185
32.85,0.58016,0.59942
32.9,0.58027,0.599665
32.95,0.58039,0.59992
33,0.580525,0.60019
33.05,0.58068,0.60047
33.1,0.58085,0.600765
33.15,0.58104,0.601075
33.2,0.581245,0.60139
33.25,0.581465,0.60171
33.3,0.581695,0.602025
33.35,0.58192,0.602335
33.4,0.582145,0.602625
33.45,0.582355,0.602895
33.5,0.58255,0.60314
33.55,0.582725,0.60336
33.6,0.58288,0.60355
33.65,0.583015,0.603725
33.7,0.583135,0.60388
33.75,0.583245,0.604025
33.8,0.58335,0.604165
33.85,0.583455,0.604305
33.9,0.58356,0.60445
33.95,0.58368,0.6046
34,0.5838,0.60476
34.05,0.583935,0.604935
34.1,0.584075,0.60511
34.15,0.584225,0.605295
34.2,0.58438,0.605485
34.25,0.58454,0.60568
34.3,0.5847,0.605875
34.35,0.584865,0.60607
34.4,0.58504,0.606275
34.45,0.58522,0.606485
34.5,0.585415,0.6067
34.55,0.58562,0.606925
34.6,0.58584,0.60716
34.65,0.586075,0.607405
34.7,0.586325,0.60765
34.75,0.586585,0.6079
34.8,0.586845,0.608145
34.85,0.58711,0.608375
34.9,0.58737,0.60859
34.95,0.587615,0.608785
35,0.58785,0.608955
35.05,0.58806,0.6091
35.1,0.58825,0.60922
35.15,0.588425,0.60932
35.2,0.58858,0.6094
35.25,0.588725,0.60947
35.3,0.588865,0.609535
35.35,0.589,0.6096
35.4,0.589145,0.60967
35.45,0.589295,0.60975
35.5,0.58945,0.60984
35.55,0.58962,0.60994
35.6,0.5898,0.61005
35.65,0.589985,0.610165
35.7,0.590175,0.610285
35.75,0.590375,0.61041
35.8,0.590575,0.610535
35.85,0.59078,0.61066
35.9,0.590985,0.61079
35.95,0.5912,0.61092
36,0.59142,0.611055
36.05,0.591655,0.61119
36.1,0.591895,0.611335
36.15,0.592145,0.611485
36.2,0.59241,0.611635
36.25,0.59268,0.611785
36.3,0.592955,0.61193
36.35,0.593225,0.61206
36.4,0.593495,0.612175
36.45,0.593745,0.612275
36.5,0.593985,0.612345
36.55,0.594205,0.612395
36.6,0.594405,0.61242
36.65,0.594585,0.61242
36.7,0.59475,0.61241
36.75,0.594905,0.612385
36.8,0.59505,0.61236
36.85,0.59519,0.61233
36.9,0.59534,0.61231
36.95,0.595495,0.6123
37,0.595655,0.612295
37.05,0.59583,0.61231
37.1,0.596015,0.61233
37.15,0.59621,0.61236
37.2,0.59641,0.612395
37.25,0.596615,0.61243
37.3,0.596825,0.61247
37.35,0.597035,0.61251
37.4,0.59725,0.61255
37.45,0.597465,0.612585
37.5,0.597685,0.612625
37.55,0.59791,0.612665
37.6,0.59814,0.61271
37.65,0.59838,0.612755
37.7,0.598625,0.6128
37.75,0.59888,0.61284
37.8,0.599135,0.612875
37.85,0.599385,0.6129
37.9,0.59963,0.61291
37.95,0.599865,0.612905
38,0.60008,0.612875
38.05,0.60028,0.61282
38.1,0.60046,0.612745
38.15,0.60062,0.612655
38.2,0.600765,0.612545
38.25,0.6009,0.61243
38.3,0.601025,0.61231
38.35,0.601145,0.61219
38.4,0.60127,0.612075
38.45,0.601405,0.611975
38.5,0.601545,0.611885
38.55,0.6017,0.61181
38.6,0.601865,0.611745
38.65,0.60204,0.61169
38.7,0.60222,0.611645
38.75,0.602405,0.6116
38.8,0.602595,0.611555
38.85,0.602785,0.61151
38.9,0.60297,0.611465
38.95,0.603165,0.611415
39,0.603355,0.611365
39.05,0.60355,0.611315
39.1,0.603745,0.611265
39.15,0.603945,0.611215
39.2,0.60415,0.61116
39.25,0.60436,0.611105
39.3,0.60457,0.611045
39.35,0.604775,0.610975
39.4,0.60497,0.61089
39.45,0.60516,0.61079
39.5,0.60533,0.61067
39.55,0.605485,0.61053
39.6,0.60562,0.610375
39.65,0.60574,0.6102
39.7,0.60584,0.610015
39.75,0.60593,0.60982
39.8,0.606015,0.609625
39.85,0.606095,0.609435
39.9,0.606175,0.60925
39.95,0.606265,0.609075
40,0.606365,0.60892


==> data_oneemitter_g1_exact.txt <==
data_1,data_2
t,1emitter_exact
0.1,1
0.2,0.990194
0.3,0.962998
0.4,0.924305
0.5,0.88169
0.6,0.842041
0.7,0.809725
0.8,0.785939
0.9,0.769277
1,0.757066
1.1,0.74675
1.2,0.736723
1.3,0.726418
1.4,0.71584
1.5,0.705002
1.6,0.693628
1.7,0.681285
1.8,0.667762
1.9,0.653404
2,0.639145
2.1,0.626179
2.2,0.61547
2.3,0.607355
2.4,0.601464
2.5,0.596961
2.6,0.592955
2.7,0.588842
2.8,0.584417
2.9,0.579745
3,0.57493
3.1,0.569961
3.2,0.564722
3.3,0.559155
3.4,0.553424
3.5,0.54796
3.6,0.543332
3.7,0.539993
3.8,0.538073
3.9,0.537311
4,0.537183
4.1,0.53714
4.2,0.536812
4.3,0.5361
4.4,0.535095
4.5,0.533938
4.6,0.532696
4.7,0.531352
4.8,0.529893
4.9,0.52842
5,0.527191
5.1,0.526544
5.2,0.526743
5.3,0.527837
5.4,0.529609
5.5,0.531664
5.6,0.533597
5.7,0.535148
5.8,0.536268
5.9,0.53707
6,0.537714
6.1,0.538302
6.2,0.538861
6.3,0.53939
6.4,0.539952
6.5,0.540709
6.6,0.541882
6.7,0.543641
6.8,0.545997
6.9,0.548763
7,0.551621
7.1,0.554247
7.2,0.556443
7.3,0.558192
7.4,0.559618
7.5,0.560893
7.6,0.562141
7.7,0.563407
7.8,0.564694
7.9,0.566033
8,0.567523
8.1,0.569312
8.2,0.571511
8.3,0.574116
8.4,0.576968
8.5,0.5798
8.6,0.582348
8.7,0.584453
8.8,0.586115
8.9,0.587467
9,0.588686
9.1,0.589908
9.2,0.591189
9.3,0.592529
9.4,0.593933
9.5,0.595453
9.6,0.597182
9.7,0.599199
9.8,0.601489
9.9,0.60392
10,0.606269
10.1,0.608315
10.2,0.609929
10.3,0.611123
10.4,0.61203
10.5,0.612831
10.6,0.613666
10.7,0.614596
10.8,0.615618
10.9,0.616714
11,0.617899
11.1,0.619229
11.2,0.620751
11.3,0.622453
11.4,0.624226
11.5,0.625885
11.6,0.627246
11.7,0.628201
11.8,0.628773
11.9,0.629091
12,0.629333
12.1,0.62964
12.2,0.630075
12.3,0.63063
12.4,0.63127
12.5,0.63198
12.6,0.632784
12.7,0.63371
12.8,0.634747
12.9,0.635808
13,0.636743
13.1,0.6374
13.2,0.637693
13.3,0.637645
13.4,0.637383
13.5,0.637077
13.6,0.636866
13.7,0.636813
13.8,0.636903
13.9,0.637088
14,0.637329
14.1,0.637626
14.2,0.637991
14.3,0.638417
14.4,0.638836
14.5,0.639131
14.6,0.639179
14.7,0.638908
14.8,0.638348
14.9,0.637616
15,0.636873
15.1,0.636251
15.2,0.635812
15.3,0.635535
15.4,0.63536
15.5,0.635233
15.6,0.63513
15.7,0.635056
15.8,0.635004
15.9,0.634928
16,0.634738
16.1,0.634335
16.2,0.633666
16.3,0.632759
16.4,0.631723
16.5,0.630707
16.6,0.629836
16.7,0.629165
16.8,0.628671
16.9,0.628283
17,0.627934
17.1,0.627587
17.2,0.627236
17.3,0.626879
17.4,0.626488
17.5,0.625998
17.6,0.625333
17.7,0.624452
17.8,0.623385
17.9,0.62223
18,0.621123
18.1,0.620179
18.2,0.619446
18.3,0.618897
18.4,0.618456
18.5,0.618044
18.6,0.617613
18.7,0.617154
18.8,0.616668
18.9,0.616143
19,0.615535
19.1,0.61479
19.2,0.613878
19.3,0.612826
19.4,0.611724
19.5,0.610693
19.6,0.609837
19.7,0.609195
19.8,0.608738
19.9,0.608385
20,0.60805
20.1,0.607679
20.2,0.607257
20.3,0.606792
20.4,0.606286
20.5,0.605714
20.6,0.60504
20.7,0.604243
20.8,0.603349
20.9,0.602435
21,0.601609
21.1,0.600962
21.2,0.600527
21.3,0.60027
21.4,0.600108
21.5,0.59995
21.6,0.599739
21.7,0.599459
21.8,0.599122
21.9,0.598743
22,0.598314
22.1,0.597815
22.2,0.597231
22.3,0.596585
22.4,0.595944
22.5,0.5954
22.6,0.595032
22.7,0.594867
22.8,0.594867
22.9,0.594948
23,0.595019
23.1,0.595019
23.2,0.594932
23.3,0.594777
23.4,0.594579
23.5,0.594346
23.6,0.59407
23.7,0.593741
23.8,0.593379
23.9,0.593039
24,0.592799
24.1,0.592726
24.2,0.592839
24.3,0.5931
24.4,0.593425
24.5,0.593722
24.6,0.59393
24.7,0.594037
24.8,0.594066
24.9,0.594051
25,0.594015
25.1,0.593957
25.2,0.593874
25.3,0.59378
25.4,0.593718
25.5,0.593752
25.6,0.593939
25.7,0.594291
25.8,0.594769
25.9,0.595291
26,0.595769
26.1,0.596141
26.2,0.596399
26.3,0.596569
26.4,0.596697
26.5,0.596814
26.6,0.596929
26.7,0.597041
26.8,0.597157
26.9,0.597311
27,0.597553
27.1,0.597927
27.2,0.598443
27.3,0.599062
27.4,0.599703
27.5,0.600284
27.6,0.600746
27.7,0.601082
27.8,0.601325
27.9,0.601526
28,0.601726
28.1,0.601941
28.2,0.602171
28.3,0.602417
28.4,0.602702
28.5,0.603062
28.6,0.603532
28.7,0.604119
28.8,0.604784
28.9,0.605453
29,0.606047
29.1,0.606511
29.2,0.606842
29.3,0.607076
29.4,0.607272
29.5,0.607476
29.6,0.60771
29.7,0.607973
29.8,0.608263
29.9,0.608588
30,0.608974
30.1,0.609448
30.2,0.610013
30.3,0.610632
30.4,0.611239
30.5,0.611759
30.6,0.612145
30.7,0.612393
30.8,0.612545
30.9,0.612663
31,0.612799
31.1,0.612979
31.2,0.613202
31.3,0.613457
31.4,0.613745
31.5,0.61408
31.6,0.614479
31.7,0.614943
31.8,0.615442
31.9,0.615916
32,0.616296
32.1,0.616541
32.2,0.61665
32.3,0.616667
32.4,0.616656
32.5,0.616674
32.6,0.616749
32.7,0.616878
32.8,0.617046
32.9,0.617243
33,0.617471
33.1,0.617743
33.2,0.618059
33.3,0.618391
33.4,0.618688
33.5,0.618892
33.6,0.618963
33.7,0.618905
33.8,0.618762
33.9,0.618601
34,0.61848
34.1,0.618428
34.2,0.618442
34.3,0.618499
34.4,0.618581
34.5,0.618682
34.6,0.618807
34.7,0.618956
34.8,0.619108
34.9,0.61922
35,0.619241
35.1,0.619139
35.2,0.618918
35.3,0.618625
35.4,0.618323
35.5,0.618073
35.6,0.617903
35.7,0.617809
35.8,0.617762
35.9,0.617737
36,0.617718
36.1,0.617707
36.2,0.617704
36.3,0.617694
36.4,0.617642
36.5,0.617507
36.6,0.617262
36.7,0.616912
36.8,0.616503
36.9,0.616098
37,0.615755
37.1,0.615503
37.2,0.615333
37.3,0.615216
37.4,0.615115
37.5,0.615012
37.6,0.614902
37.7,0.614786
37.8,0.614655
37.9,0.614485
38,0.614242
38.1,0.613904
38.2,0.613479
38.3,0.61301
38.4,0.612556
38.5,0.612175
38.6,0.611892
38.7,0.611697
38.8,0.611557
38.9,0.61143
39,0.61129
39.1,0.611131
39.2,0.610955
39.3,0.61076
39.4,0.61053
39.5,0.610238
39.6,0.60987
39.7,0.609433
39.8,0.608966
39.9,0.608526
40,0.608166


==> data_twoandsixemitters_g01_TN.txt <==
data_1,data_2,data_3
t,6emitters_TN,2emitters_TN
0.4,0.99994,0.99994
0.8,0.999765,0.999765
1.2,0.99947,0.99947
1.6,0.999065,0.999065
2,0.99855,0.99855
2.4,0.997925,0.997925
2.8,0.997195,0.9972
3.2,0.996375,0.996375
3.6,0.99546,0.99546
4,0.99446,0.994465
4.4,0.993385,0.99339
4.8,0.992235,0.992245
5.2,0.991025,0.991035
5.6,0.98976,0.989775
6,0.98845,0.988465
6.4,0.987095,0.987115
6.8,0.985705,0.985735
7.2,0.98429,0.984325
7.6,0.982855,0.9829
8,0.981405,0.981455
8.4,0.979945,0.98001
8.8,0.97848,0.978555
9.2,0.977015,0.977105
9.6,0.975555,0.97566
10,0.9741,0.974225
10.4,0.972655,0.972795
10.8,0.971215,0.97138
11.2,0.96979,0.96998
11.6,0.968375,0.96859
12,0.966975,0.96721
12.4,0.96558,0.965845
12.8,0.964195,0.96449
13.2,0.962815,0.96314
13.6,0.96144,0.9618
14,0.960065,0.960465
14.4,0.95869,0.95913
14.8,0.95731,0.95779
15.2,0.955925,0.95645
15.6,0.95453,0.9551
16,0.95312,0.95374
16.4,0.951695,0.952365
16.8,0.950255,0.95098
17.2,0.948795,0.94957
17.6,0.94731,0.948145
18,0.945805,0.9467
18.4,0.944275,0.945235
18.8,0.942715,0.943745
19.2,0.941135,0.94223
19.6,0.939525,0.94069
20,0.93789,0.93913
20.4,0.93623,0.937545
20.8,0.93454,0.93594
21.2,0.932835,0.934315
21.6,0.9311,0.93267
22,0.92935,0.93101
22.4,0.92758,0.92933
22.8,0.92579,0.92764
23.2,0.92399,0.925935
23.6,0.92217,0.924225
24,0.920345,0.922505
24.4,0.918505,0.920775
24.8,0.91666,0.919045
25.2,0.91481,0.91731
25.6,0.912955,0.915575
26,0.911095,0.91384
26.4,0.90923,0.91211
26.8,0.907365,0.910375
27.2,0.905495,0.908645
27.6,0.903625,0.906915
28,0.901755,0.90519
28.4,0.89988,0.903465
28.8,0.898005,0.90174
29.2,0.896125,0.900015
29.6,0.89424,0.898295
30,0.89235,0.89657
30.4,0.89045,0.89484
30.8,0.888545,0.89311
31.2,0.886635,0.89137
31.6,0.88471,0.88963
32,0.882775,0.88788
32.4,0.880825,0.88612
32.8,0.878865,0.88435
33.2,0.87689,0.88257
33.6,0.874895,0.88078
34,0.87289,0.878975
34.4,0.870865,0.87716
34.8,0.868825,0.87533
35.2,0.866765,0.87349
35.6,0.864695,0.871635
36,0.862605,0.86977
36.4,0.8605,0.86789
36.8,0.85838,0.866
37.2,0.856245,0.8641
37.6,0.854095,0.86219
38,0.851935,0.860275
38.4,0.849765,0.85835
38.8,0.847585,0.856415
39.2,0.845395,0.85448
39.6,0.8432,0.85254
40,0.840995,0.8506
40.4,0.838785,0.848655
40.8,0.836575,0.846715
41.2,0.834355,0.84477
41.6,0.83214,0.84283
42,0.829915,0.84089
42.4,0.827695,0.83895
42.8,0.82547,0.837015
43.2,0.82325,0.835085
43.6,0.821025,0.83316
44,0.8188,0.831235
44.4,0.81657,0.82931
44.8,0.814345,0.82739
45.2,0.812115,0.825475
45.6,0.809885,0.823555
46,0.80765,0.82164
46.4,0.80541,0.819725
46.8,0.80317,0.81781
47.2,0.80092,0.81589
47.6,0.79867,0.81397
48,0.79641,0.812045
48.4,0.794145,0.81012
48.8,0.79187,0.80819
49.2,0.78959,0.80625
49.6,0.7873,0.80431
50,0.785005,0.802365
50.4,0.782695,0.800415
50.8,0.780385,0.798455
51.2,0.77806,0.796495
51.6,0.77573,0.794525
52,0.773395,0.792555
52.4,0.77105,0.790575
52.8,0.768695,0.788595
53.2,0.76634,0.78661
53.6,0.76398,0.784625
54,0.76161,0.782635
54.4,0.75924,0.780645
54.8,0.75687,0.77866
55.2,0.754495,0.77667
55.6,0.75212,0.774685
56,0.749745,0.7727
56.4,0.74737,0.77072
56.8,0.745,0.768745
57.2,0.742625,0.76677
57.6,0.74026,0.764805
58,0.73789,0.76284
58.4,0.73553,0.760885
58.8,0.73317,0.758935
59.2,0.730815,0.75699
59.6,0.72846,0.75505
60,0.72611,0.75312
60.4,0.723765,0.75119
60.8,0.72142,0.749265
61.2,0.71908,0.74735
61.6,0.71674,0.745435
62,0.7144,0.743525
62.4,0.712065,0.74162
62.8,0.70973,0.739715
63.2,0.707395,0.73781
63.6,0.70506,0.73591
64,0.702725,0.73401
64.4,0.70039,0.73211
64.8,0.698055,0.730215
65.2,0.695715,0.728315
65.6,0.69338,0.726415
66,0.69104,0.724515
66.4,0.688695,0.72262
66.8,0.686355,0.72072
67.2,0.68401,0.71882
67.6,0.68167,0.71692
68,0.679325,0.71502
68.4,0.67698,0.71312
68.8,0.67464,0.711225
69.2,0.6723,0.70933
69.6,0.66996,0.707435
70,0.66762,0.705545
70.4,0.66529,0.70366
70.8,0.66296,0.701775
71.2,0.660635,0.6999
71.6,0.65831,0.698025
72,0.655995,0.69616
72.4,0.653685,0.6943
72.8,0.651385,0.692445
73.2,0.649085,0.6906
73.6,0.646795,0.68876
74,0.644515,0.68693
74.4,0.64224,0.685105
74.8,0.63997,0.68329
75.2,0.63771,0.68148
75.6,0.63546,0.67968
76,0.63321,0.677885
76.4,0.630975,0.6761
76.8,0.62874,0.67432
77.2,0.626515,0.672545
77.6,0.624295,0.67078
78,0.62208,0.669015
78.4,0.61987,0.66726
78.8,0.617665,0.665505
79.2,0.615465,0.66376
79.6,0.61327,0.662015
80,0.61108,0.66027
80.4,0.60889,0.658535
80.8,0.606705,0.6568
81.2,0.604525,0.655065
81.6,0.60235,0.653335
82,0.600175,0.65161
82.4,0.598005,0.649885
82.8,0.595835,0.64816
83.2,0.59367,0.64644
83.6,0.59151,0.644725
84,0.589355,0.64301
84.4,0.587205,0.6413
84.8,0.585055,0.639595
85.2,0.582915,0.63789
85.6,0.58078,0.636195
86,0.578645,0.6345
86.4,0.576525,0.632815
86.8,0.574405,0.631135
87.2,0.572295,0.62946
87.6,0.570195,0.62779
88,0.5681,0.62613
88.4,0.566015,0.624475
88.8,0.563935,0.622825
89.2,0.561865,0.62119
89.6,0.559805,0.61956
90,0.557755,0.617935
90.4,0.55571,0.61632
90.8,0.55368,0.61471
91.2,0.551655,0.613115
91.6,0.54964,0.61152
92,0.54763,0.609935
92.4,0.54563,0.60836
92.8,0.54364,0.606785
93.2,0.54166,0.60522
93.6,0.539685,0.603665
94,0.537715,0.60211
94.4,0.535755,0.60056
94.8,0.533805,0.59902
95.2,0.53186,0.59748
95.6,0.52992,0.595945
96,0.527985,0.594415
96.4,0.526055,0.592885
96.8,0.524135,0.59136
97.2,0.52222,0.58984
97.6,0.52031,0.58832
98,0.518405,0.586805
98.4,0.51651,0.585295
98.8,0.514615,0.583785
99.2,0.51273,0.58228
99.6,0.51085,0.58078
100,0.50898,0.57928
100.4,0.50711,0.577785
100.8,0.50525,0.576295
101.2,0.5034,0.57481
101.6,0.501555,0.57333
102,0.4997175,0.571855
102.4,0.4978875,0.57038
102.8,0.4960665,0.568915
103.2,0.4942535,0.56746
103.6,0.492449,0.566005
104,0.4906535,0.56456
104.4,0.488867,0.56312
104.8,0.4870895,0.561685
105.2,0.4853205,0.56026
105.6,0.4835615,0.55884
106,0.481811,0.557425
106.4,0.48007,0.55602
106.8,0.4783375,0.55462
107.2,0.476614,0.553225
107.6,0.474899,0.55184
108,0.473193,0.55046
108.4,0.471495,0.54908
108.8,0.469805,0.54771
109.2,0.4681225,0.546345
109.6,0.466448,0.544985
110,0.4647805,0.54363
110.4,0.4631205,0.542275
110.8,0.4614665,0.540925
111.2,0.45982,0.53958
111.6,0.458179,0.53824
112,0.4565445,0.5369
112.4,0.4549165,0.53556
112.8,0.453294,0.534225
113.2,0.4516775,0.532895
113.6,0.4500665,0.531565
114,0.4484615,0.530235
114.4,0.4468625,0.52891
114.8,0.445269,0.527585
115.2,0.4436815,0.526265
115.6,0.4421,0.52495
116,0.440525,0.523635
116.4,0.438956,0.52232
116.8,0.437393,0.52101
117.2,0.435837,0.519705
117.6,0.434288,0.518405
118,0.4327455,0.517105
118.4,0.4312105,0.515815
118.8,0.429682,0.514525
119.2,0.4281615,0.51324
119.6,0.426648,0.51196
120,0.4251425,0.510685
120.4,0.423644,0.509415
120.8,0.422153,0.50815
121.2,0.42067,0.50689
121.6,0.419194,0.505635
122,0.417726,0.504385
122.4,0.416265,0.50314
122.8,0.414811,0.5019
123.2,0.4133645,0.500665
123.6,0.4119245,0.4994325
124,0.4104915,0.498205
124.4,0.4090645,0.496981
124.8,0.407644,0.4957605
125.2,0.4062295,0.494543
125.6,0.4048205,0.4933285
126,0.4034175,0.492117
126.4,0.4020195,0.4909075
126.8,0.4006265,0.4897
127.2,0.399239,0.4884945
127.6,0.397856,0.4872905
128,0.3964775,0.4860875
128.4,0.395104,0.4848865
128.8,0.3937345,0.4836865
129.2,0.3923695,0.4824875
129.6,0.391009,0.48129
130,0.3896525,0.480093
130.4,0.3883005,0.478898
130.8,0.386953,0.4777035
131.2,0.38561,0.476511
131.6,0.3842715,0.47532
132,0.3829375,0.4741305
132.4,0.3816085,0.472943
132.8,0.3802845,0.471758
133.2,0.378965,0.470575
133.6,0.377651,0.4693945
134,0.376342,0.468217
134.4,0.3750385,0.4670425
134.8,0.3737405,0.4658705
135.2,0.3724475,0.4647025
135.6,0.3711605,0.4635375
136,0.369879,0.4623755
136.4,0.368603,0.4612175
136.8,0.3673325,0.460063
137.2,0.366068,0.458912
137.6,0.3648085,0.457764
138,0.3635545,0.45662
138.4,0.362306,0.4554785
138.8,0.361063,0.4543405
139.2,0.3598245,0.4532055
139.6,0.358591,0.452073
140,0.3573625,0.450943
140.4,0.3561385,0.449815
140.8,0.354919,0.448689
141.2,0.353704,0.447565
141.6,0.3524925,0.4464425
142,0.3512855,0.4453215
142.4,0.350082,0.444201
142.8,0.348882,0.443082
143.2,0.3476855,0.4419635
143.6,0.3464925,0.4408455
144,0.345303,0.439728
144.4,0.3441165,0.438611
144.8,0.342933,0.4374945
145.2,0.341753,0.436378
145.6,0.340576,0.4352625
146,0.3394025,0.434147
146.4,0.338232,0.433032
146.8,0.337065,0.431918
147.2,0.3359015,0.4308045
147.6,0.3347415,0.4296925
148,0.3335845,0.428581
148.4,0.332432,0.427471
148.8,0.331283,0.426363
149.2,0.3301375,0.425256
149.6,0.3289965,0.4241515
150,0.3278595,0.4230485
150.4,0.3267265,0.421948
150.8,0.325598,0.42085
151.2,0.324474,0.4197545
151.6,0.323354,0.418661
152,0.322239,0.4175705
152.4,0.321128,0.416483
152.8,0.3200215,0.4153975
153.2,0.3189195,0.414315
153.6,0.317822,0.413235
154,0.3167285,0.4121575
154.4,0.3156395,0.411082
154.8,0.3145545,0.410009
155.2,0.3134735,0.408938
155.6,0.3123965,0.407869
156,0.3113235,0.4068015
156.4,0.310254,0.4057355
156.8,0.309188,0.404671
157.2,0.3081255,0.4036075
157.6,0.3070665,0.4025455
158,0.3060105,0.4014835
158.4,0.304958,0.4004225
158.8,0.303908,0.3993625
159.2,0.3028615,0.3983025
159.6,0.3018175,0.3972425
160,0.300777,0.3961835
160.4,0.299739,0.3951245
160.8,0.2987035,0.394066
161.2,0.2976715,0.3930075
161.6,0.296642,0.3919495
162,0.295616,0.390892
162.4,0.2945925,0.3898355
162.8,0.2935725,0.388779
163.2,0.2925555,0.387724
163.6,0.291542,0.38667
164,0.2905315,0.385617
164.4,0.2895245,0.384566
164.8,0.2885215,0.383516
165.2,0.287522,0.382468
165.6,0.2865265,0.381422
166,0.2855345,0.380378
166.4,0.2845465,0.3793365
166.8,0.283563,0.378297
167.2,0.282583,0.37726
167.6,0.2816075,0.3762255
168,0.280636,0.3751935
168.4,0.2796685,0.374164
168.8,0.278705,0.373137
169.2,0.277746,0.372113
169.6,0.276791,0.371091
170,0.2758395,0.3700715
170.4,0.2748925,0.369054
170.8,0.2739495,0.368039
171.2,0.27301,0.3670255
171.6,0.272074,0.3660145
172,0.271142,0.3650045
172.4,0.2702135,0.3639965
172.8,0.2692885,0.36299
173.2,0.2683665,0.3619845
173.6,0.267448,0.3609805
174,0.266533,0.359977
174.4,0.265621,0.358975
174.8,0.264712,0.3579735
175.2,0.263806,0.356973
175.6,0.262903,0.3559735
176,0.2620035,0.3549745
176.4,0.2611065,0.353976
176.8,0.260213,0.352979
177.2,0.259322,0.3519825
177.6,0.258435,0.350987
178,0.2575505,0.3499925
178.4,0.2566695,0.3489995
178.8,0.255792,0.3480075
179.2,0.2549175,0.3470175
179.6,0.254047,0.346029
180,0.25318,0.3450425
180.4,0.2523165,0.344058
180.8,0.251457,0.3430755
181.2,0.250601,0.3420955
181.6,0.249749,0.3411175
182,0.2489015,0.3401425
182.4,0.2480575,0.33917
182.8,0.247218,0.3382005
183.2,0.2463825,0.337234
183.6,0.245551,0.33627
184,0.244724,0.335309
184.4,0.2439005,0.334351
184.8,0.243082,0.333396
185.2,0.242267,0.3324435
185.6,0.241456,0.331494
186,0.2406495,0.330547
186.4,0.239847,0.3296025
186.8,0.239048,0.3286605
187.2,0.238253,0.327721
187.6,0.2374615,0.326784
188,0.236674,0.325849
188.4,0.23589,0.3249155
188.8,0.2351095,0.3239845
189.2,0.2343325,0.3230545
189.6,0.233559,0.322127
190,0.2327885,0.3212005
190.4,0.2320215,0.3202755
190.8,0.231258,0.3193525
191.2,0.2304975,0.3184305
191.6,0.2297405,0.31751
192,0.2289865,0.316591
192.4,0.228236,0.315674
192.8,0.2274885,0.314758
193.2,0.2267445,0.313844
193.6,0.2260035,0.3129315
194,0.2252665,0.312021
194.4,0.2245325,0.311112
194.8,0.2238025,0.3102055
195.2,0.2230755,0.3093015
195.6,0.2223525,0.3083995
196,0.2216335,0.3075005
196.4,0.220918,0.3066035
196.8,0.2202065,0.30571
197.2,0.219499,0.304819
197.6,0.2187955,0.303931
198,0.2180955,0.303046
198.4,0.2174,0.3021645
198.8,0.2167085,0.301286
199.2,0.216021,0.300411
199.6,0.215338,0.299539
200,0.2146585,0.2986705
200.4,0.2139835,0.2978055
200.8,0.213312,0.296943
201.2,0.212645,0.2960845
201.6,0.2119815,0.2952285
202,0.2113225,0.2943755
202.4,0.2106665,0.2935255
202.8,0.210015,0.2926785
203.2,0.2093665,0.291834
203.6,0.208722,0.290992
204,0.208081,0.2901525
204.4,0.207443,0.289315
204.8,0.206809,0.2884805
205.2,0.206178,0.2876475
205.6,0.20555,0.2868165
206,0.2049255,0.285988
206.4,0.2043045,0.2851615
206.8,0.203686,0.2843365
207.2,0.203071,0.2835135
207.6,0.2024595,0.2826925
208,0.2018505,0.2818735
208.4,0.201245,0.281057
208.8,0.2006425,0.280242
209.2,0.2000435,0.279429
209.6,0.1994475,0.2786185
210,0.1988545,0.2778105
210.4,0.1982655,0.277005
210.8,0.1976795,0.2762015
211.2,0.1970965,0.2754015
211.6,0.1965175,0.2746035
212,0.195942,0.273809
212.4,0.1953695,0.273017
212.8,0.194801,0.2722285
213.2,0.1942365,0.271443
213.6,0.193675,0.2706605
214,0.1931175,0.2698815
214.4,0.1925635,0.269106
214.8,0.1920135,0.268334
215.2,0.1914665,0.267565
215.6,0.190924,0.2667995
216,0.1903845,0.2660375
216.4,0.1898485,0.2652785
216.8,0.1893165,0.264523
217.2,0.1887875,0.2637705
217.6,0.1882625,0.263021
218,0.1877405,0.2622745
218.4,0.1872215,0.261531
218.8,0.186706,0.26079
219.2,0.1861935,0.260052
219.6,0.1856845,0.2593165
220,0.184174,0.258583
220.4,0.1836765,0.257852
220.8,0.183181,0.2571235
221.2,0.182689,0.256397
221.6,0.1821995,0.2556725
222,0.1817125,0.2549505
222.4,0.181228,0.25423
222.8,0.1807465,0.2535115
223.2,0.1802675,0.2527955
223.6,0.179791,0.252081
224,0.179317,0.251369
224.4,0.178846,0.2506585
224.8,0.1783775,0.2499505
225.2,0.177912,0.249245
225.6,0.177449,0.2485415
226,0.176989,0.24784
226.4,0.176532,0.2471415
226.8,0.1760775,0.2464455
227.2,0.175626,0.245752
227.6,0.175178,0.245061
228,0.1747325,0.244373
228.4,0.1742895,0.243688
228.8,0.17385,0.243006
229.2,0.1734135,0.242327
229.6,0.17298,0.241651
230,0.1725495,0.240978
230.4,0.1721215,0.240308
230.8,0.1716965,0.239641
231.2,0.1712745,0.2389775
231.6,0.1708555,0.2383165
232,0.170439,0.2376585
232.4,0.1700255,0.237004
232.8,0.1696145,0.2363515
233.2,0.169206,0.2357025
233.6,0.1688,0.2350555
234,0.1683965,0.2344115
234.4,0.167995,0.23377
234.8,0.167596,0.2331305
235.2,0.1671995,0.2324935
235.6,0.166805,0.2318585
236,0.1664125,0.2312255
236.4,0.166022,0.2305945
236.8,0.165634,0.2299655
237.2,0.1652475,0.229338
237.6,0.164863,0.2287125
238,0.164481,0.2280885
238.4,0.1641005,0.2274665
238.8,0.163722,0.226846
239.2,0.163345,0.226227
239.6,0.1629705,0.22561
240,0.162598,0.2249945
240.4,0.1622275,0.224381
240.8,0.161859,0.2237695
241.2,0.161492,0.2231595
241.6,0.161128,0.2225515
242,0.1607655,0.2219455
242.4,0.160405,0.221342
242.8,0.160047,0.2207405
243.2,0.1596915,0.220141
243.6,0.1593375,0.219544
244,0.158986,0.218949
244.4,0.158637,0.218357
244.8,0.15829,0.217767
245.2,0.157945,0.21718
245.6,0.1576025,0.216595
246,0.157262,0.216013
246.4,0.156924,0.215433
246.8,0.156588,0.214856
247.2,0.156254,0.214281
247.6,0.155922,0.2137085
248,0.155592,0.2131385
248.4,0.1552635,0.2125705
248.8,0.1549375,0.212005
249.2,0.154613,0.2114415
249.6,0.15429,0.21088
250,0.153969,0.2103205
250.4,0.1536495,0.2097625
250.8,0.1533315,0.2092065
251.2,0.1530155,0.208652
251.6,0.1527005,0.208099
252,0.152387,0.2075475
252.4,0.152075,0.206997
252.8,0.151764,0.2064485
253.2,0.1514545,0.2059005
253.6,0.1511465,0.2053545
254,0.15084,0.204809
254.4,0.1505345,0.204265
254.8,0.1502305,0.2037225
255.2,0.1499275,0.2031805
255.6,0.1496265,0.20264
256,0.1493265,0.202101
256.4,0.1490275,0.201563
256.8,0.1487305,0.2010265
257.2,0.148435,0.2004915
257.6,0.1481405,0.199958
258,0.147848,0.199426
258.4,0.147557,0.1988955
258.8,0.1472675,0.1983665
259.2,0.1469795,0.1978395
259.6,0.1466935,0.1973145
260,0.1464085,0.196791
260.4,0.1461255,0.1962695
260.8,0.1458445,0.1957495
261.2,0.1455645,0.195232
261.6,0.1452865,0.194716
262,0.1450095,0.194202
262.4,0.1447345,0.19369
262.8,0.144461,0.1931795
263.2,0.144189,0.1926715
263.6,0.1439185,0.1921645
264,0.1436495,0.1916595
264.4,0.1433815,0.191156
264.8,0.143115,0.1906545
265.2,0.1428495,0.190154
265.6,0.1425855,0.189655
266,0.1423225,0.1891575
266.4,0.1420605,0.1886605
266.8,0.1417995,0.1881655
267.2,0.14154,0.187671
267.6,0.141281,0.1871775
268,0.141023,0.186685
268.4,0.140766,0.186193
268.8,0.14051,0.1857025
269.2,0.140255,0.185212
269.6,0.1400005,0.184723
270,0.1397475,0.184234
270.4,0.139495,0.183746
270.8,0.139244,0.183259
271.2,0.1389935,0.1827725
271.6,0.138744,0.182287
272,0.1384955,0.1818025
272.4,0.1382485,0.1813185
272.8,0.138002,0.180836
273.2,0.137757,0.180354
273.6,0.137513,0.1798735
274,0.1372705,0.179394
274.4,0.137029,0.1789155
274.8,0.1367885,0.1784385
275.2,0.1365495,0.177963
275.6,0.136312,0.177489
276,0.1360755,0.177016
276.4,0.1358405,0.1765445
276.8,0.1356065,0.1760745
277.2,0.135374,0.175606
277.6,0.1351425,0.175139
278,0.1349125,0.1746735
278.4,0.1346835,0.1742095
278.8,0.134456,0.1737465
279.2,0.1342295,0.173285
279.6,0.134004,0.172825
280,0.1337795,0.172366

